Multiple Impact Origin for the Moon

The hypothesis of lunar origin by a single giant impact can explain some aspects of the Earth-Moon system. However, it is difficult to reconcile giant impact models with the compositional similarity of the Earth and Moon without violating angular momentum constraints. Furthermore, successful giant impact scenarios require very specific conditions such that they have a low probability of occurring. Here we present numerical simulations suggesting that the Moon could instead be the product of a succession of a variety of smaller collisions. In this scenario, each collision forms a debris disk around the proto-Earth that then accretes to form a moonlet. The moonlets tidally advance outward, and may coalesce to form the Moon. We find that sub-lunar moonlets are a common result of impacts expected onto the proto-Earth in the early solar system and find that the planetary rotation is limited by impact angular momentum drain. We conclude that, assuming efficient merger of moonlets, a multiple impact scenario can account for the formation of the Earth-Moon system with its present properties.

==> Results160419_Table.txt <==
#M_m  = Moon mass
#M_E  = Earth mass
#L_EM =Current Earth-Moon Ang.Mom
#delta gamma V_imp [cm/sec] beta [deg] LplanetInitial/L_EM Limp/L_EM M_disk/M_m M_esc/M_m M_planet/M_E M_sat./M_m L_planet/L_EM L_disk/L_EM Iron in disk [%] imp in disk[%]
0.0	0.010	1.19e+06	  0	0.0014	-0.0000	0.0000	0.0017	1.0272	0.0000	0.0016	0.0000	0.00	0.00
0.0	0.010	1.21e+06	 30	0.0014	0.0686	0.0000	0.0249	1.0269	0.0000	0.0670	0.0000	0.00	0.00
0.0	0.010	1.22e+06	 45	0.0014	0.0970	0.0043	0.0937	1.0260	0.0022	0.0819	0.0007	0.00	100.00
0.0	0.010	1.24e+06	 60	0.0014	0.1188	0.0051	0.2007	1.0247	0.0027	0.0832	0.0008	0.00	83.91
0.0	0.010	1.19e+06	 15	0.0014	0.0355	0.0000	0.0025	1.0272	0.0000	0.0358	0.0000	0.00	0.00
0.0	0.010	1.22e+06	 40	0.0014	0.0881	0.0009	0.0695	1.0263	0.0004	0.0790	0.0001	0.00	100.00
0.0	0.010	1.28e+06	  0	0.0014	-0.0000	0.0000	0.0017	1.0272	0.0000	0.0016	0.0000	0.00	0.00
0.0	0.010	1.30e+06	 30	0.0014	0.0754	0.0000	0.0393	1.0267	0.0000	0.0714	0.0000	0.00	0.00
0.0	0.010	1.31e+06	 45	0.0014	0.1067	0.0000	0.1253	1.0257	0.0000	0.0878	0.0000	0.00	0.00
0.0	0.010	1.32e+06	 60	0.0014	0.1306	0.0085	0.2605	1.0239	0.0033	0.0815	0.0012	9.13	90.27
0.0	0.010	1.29e+06	 15	0.0014	0.0390	0.0000	0.0100	1.0271	0.0000	0.0391	0.0000	0.00	0.00
0.0	0.010	1.30e+06	 40	0.0014	0.0970	0.0026	0.0906	1.0261	0.0012	0.0842	0.0004	0.00	100.00
0.0	0.010	1.56e+06	  0	0.0014	-0.0000	0.0000	0.0069	1.0271	0.0000	0.0027	0.0000	0.00	0.00
0.0	0.010	1.57e+06	 30	0.0014	0.0960	0.0000	0.0830	1.0262	0.0000	0.0863	0.0000	0.00	0.00
0.0	0.010	1.58e+06	 45	0.0014	0.1358	0.0009	0.2258	1.0244	0.0006	0.0972	0.0002	0.00	100.00
0.0	0.010	1.59e+06	 60	0.0014	0.1663	0.0140	0.4510	1.0215	0.0089	0.0692	0.0023	38.96	82.22
0.0	0.010	1.56e+06	 15	0.0014	0.0497	0.0000	0.0224	1.0269	0.0000	0.0488	0.0000	0.00	0.00
0.0	0.010	1.58e+06	 40	0.0014	0.1234	0.0060	0.1720	1.0250	0.0040	0.0962	0.0010	0.00	100.00
0.0	0.010	2.14e+06	  0	0.0014	-0.0000	0.0000	0.0779	1.0263	0.0000	0.0024	0.0000	0.00	0.00
0.0	0.010	2.15e+06	 30	0.0014	0.1371	0.0058	0.3004	1.0234	0.0022	0.1081	0.0008	0.00	14.81
0.0	0.010	2.15e+06	 45	0.0014	0.1939	0.0041	0.4973	1.0210	0.0024	0.1032	0.0007	37.83	79.85
0.0	0.010	2.16e+06	 60	0.0014	0.2375	0.0110	0.6921	1.0186	0.0076	0.0505	0.0019	14.07	100.00
0.0	0.010	2.14e+06	 15	0.0014	0.0710	0.0017	0.1309	1.0256	0.0005	0.0658	0.0002	0.00	0.00
0.0	0.010	2.15e+06	 40	0.0014	0.1763	0.0100	0.3975	1.0222	0.0037	0.1140	0.0014	0.00	8.66
0.0	0.010	4.15e+06	  0	0.0014	-0.0000	0.0381	2.2493	0.9991	0.0000	0.0025	-0.0004	0.00	4.53
0.0	0.010	4.15e+06	 30	0.0014	0.2743	0.0569	2.4774	0.9960	0.0088	0.1175	0.0068	5.46	6.98
0.0	0.010	4.15e+06	 45	0.0014	0.3879	0.0232	1.6758	1.0063	0.0000	0.0893	0.0022	0.00	0.00
0.0	0.010	4.16e+06	 60	0.0014	0.4751	0.0000	0.9218	1.0159	0.0000	0.0400	0.0000	0.00	0.00
0.0	0.010	4.15e+06	 15	0.0014	0.1420	0.0630	2.2945	0.9982	0.0037	0.0904	0.0069	0.00	4.11
0.0	0.010	4.15e+06	 40	0.0014	0.3526	0.0273	2.0539	1.0016	0.0055	0.0982	0.0034	0.00	0.00
0.0	0.010	3.16e+06	  0	0.0014	-0.0000	0.0100	0.6465	1.0191	0.0000	0.0012	-0.0004	0.00	8.66
0.0	0.010	3.17e+06	 30	0.0014	0.2039	0.0306	1.0795	1.0136	0.0061	0.1247	0.0038	0.00	0.00
0.0	0.010	3.17e+06	 45	0.0014	0.2883	0.0182	1.0803	1.0137	0.0049	0.0973	0.0024	0.00	4.73
0.0	0.010	3.18e+06	 60	0.0014	0.3531	0.0000	0.8459	1.0168	0.0000	0.0446	0.0000	0.00	0.00
0.0	0.010	3.16e+06	 15	0.0014	0.1055	0.0182	0.9111	1.0158	0.0065	0.0804	0.0025	0.00	4.73
0.0	0.010	3.14e+06	 40	0.0014	0.2645	0.0245	1.1188	1.0131	0.0117	0.1091	0.0037	22.23	22.23
0.0	0.024	1.16e+06	  0	0.0014	-0.0000	0.0000	0.0083	1.0424	0.0000	0.0021	0.0000	0.00	0.00
0.0	0.024	1.17e+06	 30	0.0014	0.1759	0.0025	0.1227	1.0410	0.0012	0.1619	0.0004	0.00	100.00
0.0	0.024	1.19e+06	 45	0.0014	0.2487	0.0059	0.2941	1.0388	0.0024	0.2002	0.0009	0.00	71.74
0.0	0.024	1.20e+06	 60	0.0014	0.3046	0.0574	0.5593	1.0349	0.0338	0.1985	0.0094	19.62	94.24
0.0	0.024	1.16e+06	 15	0.0014	0.0910	0.0000	0.0390	1.0420	0.0000	0.0902	0.0000	0.00	0.00
0.0	0.024	1.18e+06	 40	0.0014	0.2261	0.0159	0.2235	1.0396	0.0098	0.1912	0.0027	0.00	73.98
0.0	0.024	1.25e+06	  0	0.0014	-0.0000	0.0000	0.0306	1.0421	0.0000	0.0018	0.0000	0.00	0.00
0.0	0.024	1.26e+06	 30	0.0014	0.1934	0.0109	0.1745	1.0402	0.0061	0.1736	0.0018	0.00	92.42
0.0	0.024	1.28e+06	 45	0.0014	0.2736	0.0259	0.3708	1.0376	0.0147	0.2077	0.0042	0.00	61.65
0.0	0.024	1.28e+06	 60	0.0014	0.3351	0.0465	0.8043	1.0320	0.0280	0.1822	0.0077	20.75	85.77
0.0	0.024	1.25e+06	 15	0.0014	0.1001	0.0000	0.0605	1.0418	0.0000	0.0978	0.0000	0.00	0.00
0.0	0.024	1.27e+06	 40	0.0014	0.2487	0.0108	0.2854	1.0389	0.0069	0.2024	0.0018	0.00	54.23
0.0	0.024	1.52e+06	  0	0.0014	-0.0000	0.0000	0.1472	1.0407	0.0000	0.0020	0.0000	0.00	0.00
0.0	0.024	1.53e+06	 30	0.0014	0.2462	0.0191	0.3978	1.0374	0.0148	0.1972	0.0035	0.00	30.76
0.0	0.024	1.54e+06	 45	0.0014	0.3482	0.0259	0.7403	1.0331	0.0150	0.2162	0.0042	3.10	77.66
0.0	0.024	1.55e+06	 60	0.0014	0.4264	0.0315	1.3927	1.0250	0.0190	0.1286	0.0052	30.65	100.00
0.0	0.024	1.52e+06	 15	0.0014	0.1274	0.0000	0.2219	1.0398	0.0000	0.1157	0.0000	0.00	0.00
0.0	0.024	1.54e+06	 40	0.0014	0.3165	0.0242	0.5796	1.0351	0.0146	0.2193	0.0040	0.00	58.99
0.0	0.024	2.09e+06	  0	0.0014	-0.0000	0.0008	0.8238	1.0324	0.0000	0.0021	-0.0001	0.00	100.00
0.0	0.024	2.09e+06	 30	0.0014	0.3517	0.0505	1.2015	1.0271	0.0375	0.2249	0.0090	0.00	4.99
0.0	0.024	2.10e+06	 45	0.0014	0.4974	0.0503	1.6825	1.0212	0.0265	0.1710	0.0079	28.81	57.21
0.0	0.024	2.11e+06	 60	0.0014	0.6092	0.0058	1.8955	1.0191	0.0034	0.0747	0.0009	0.00	57.52
0.0	0.024	2.09e+06	 15	0.0014	0.1821	0.0248	1.1057	1.0286	0.0043	0.1439	0.0031	0.00	6.76
0.0	0.024	2.10e+06	 40	0.0014	0.4522	0.0471	1.4466	1.0241	0.0260	0.2064	0.0075	22.22	52.55
0.0	0.024	4.05e+06	  0	0.0014	-0.0000	0.3250	8.2526	0.9370	0.0000	0.0065	0.0097	0.99	4.09
0.0	0.024	4.05e+06	 30	0.0014	0.7034	0.0867	7.2743	0.9519	0.0000	0.1365	0.0071	12.98	28.48
0.0	0.024	4.06e+06	 45	0.0014	0.9948	0.0339	3.8442	0.9948	0.0003	0.1191	0.0036	0.00	0.00
0.0	0.024	4.06e+06	 60	0.0014	1.2184	0.0033	2.2566	1.0147	0.0012	0.0553	0.0005	0.00	0.00
0.0	0.024	4.05e+06	 15	0.0014	0.3641	0.3068	8.1619	0.9383	0.0000	0.1186	0.0142	0.79	1.35
0.0	0.024	4.06e+06	 40	0.0014	0.9043	0.0447	5.0410	0.9799	0.0000	0.1312	0.0045	1.80	5.56
0.0	0.024	3.08e+06	  0	0.0014	-0.0000	0.0339	3.1674	1.0031	0.0000	0.0062	0.0028	0.00	7.42
0.0	0.024	3.09e+06	 30	0.0014	0.5231	0.1396	3.9684	0.9920	0.0515	0.1970	0.0194	6.91	14.73
0.0	0.024	3.10e+06	 45	0.0014	0.7398	0.0419	2.8827	1.0065	0.0210	0.1326	0.0064	24.96	26.96
0.0	0.024	3.10e+06	 60	0.0014	0.9060	0.0059	2.1164	1.0164	0.0013	0.0667	0.0007	0.00	71.74
0.0	0.024	3.09e+06	 15	0.0014	0.2708	0.1563	3.6886	0.9952	0.0869	0.1518	0.0245	0.00	2.15
0.0	0.024	3.07e+06	 40	0.0014	0.6782	0.0702	3.2989	1.0011	0.0228	0.1463	0.0095	9.17	15.15
0.0	0.050	1.14e+06	  0	0.0014	0.0001	0.0000	0.2676	1.0673	0.0000	0.0029	0.0000	0.00	0.00
0.0	0.050	1.15e+06	 30	0.0014	0.3761	0.0413	0.4270	1.0648	0.0302	0.3262	0.0075	0.00	67.93
0.0	0.050	1.16e+06	 45	0.0014	0.5319	0.0339	0.7819	1.0605	0.0293	0.4044	0.0066	0.00	43.91
0.0	0.050	1.17e+06	 60	0.0014	0.6514	0.0718	1.5775	1.0503	0.0428	0.3682	0.0120	37.08	70.04
0.0	0.050	1.14e+06	 15	0.0014	0.1947	0.0000	0.2808	1.0671	0.0000	0.1870	0.0000	0.00	0.00
0.0	0.050	1.16e+06	 40	0.0014	0.4835	0.0302	0.6371	1.0623	0.0194	0.3882	0.0052	0.00	72.59
0.0	0.050	1.22e+06	  0	0.0014	0.0001	0.0000	0.4222	1.0654	0.0000	0.0017	0.0000	0.00	0.00
0.0	0.050	1.23e+06	 30	0.0014	0.4137	0.0601	0.5947	1.0625	0.0524	0.3443	0.0117	0.00	65.60
0.0	0.050	1.24e+06	 45	0.0014	0.5851	0.0802	1.0470	1.0567	0.0465	0.4073	0.0133	2.14	74.22
0.0	0.050	1.25e+06	 60	0.0014	0.7166	0.0857	2.2477	1.0418	0.0478	0.2998	0.0139	38.06	75.88
0.0	0.050	1.22e+06	 15	0.0014	0.2142	0.0102	0.4811	1.0645	0.0058	0.2027	0.0017	0.00	43.07
0.0	0.050	1.24e+06	 40	0.0014	0.5319	0.0948	0.8411	1.0590	0.0450	0.3972	0.0147	0.00	41.57
0.0	0.050	1.49e+06	  0	0.0014	0.0001	0.0050	0.9931	1.0583	0.0000	0.0029	-0.0003	0.00	17.48
0.0	0.050	1.50e+06	 30	0.0014	0.5266	0.1162	1.4008	1.0519	0.0827	0.3688	0.0207	0.00	18.85
0.0	0.050	1.51e+06	 45	0.0014	0.7446	0.0896	2.1916	1.0425	0.0586	0.3496	0.0153	28.73	65.86
0.0	0.050	1.51e+06	 60	0.0014	0.9120	0.0465	3.4531	1.0275	0.0266	0.1781	0.0075	36.91	84.00
0.0	0.050	1.49e+06	 15	0.0014	0.2726	0.0310	1.1961	1.0555	0.0087	0.2257	0.0042	0.00	22.61
0.0	0.050	1.50e+06	 40	0.0014	0.6769	0.1379	1.7495	1.0473	0.0885	0.3931	0.0235	14.94	45.43
0.0	0.050	2.05e+06	  0	0.0014	0.0001	0.0250	3.0418	1.0328	0.0000	0.0051	0.0023	0.00	14.01
0.0	0.050	2.06e+06	 30	0.0014	0.7522	0.2329	3.6603	1.0227	0.1499	0.3560	0.0392	20.27	36.44
0.0	0.050	2.06e+06	 45	0.0014	1.0637	0.1463	4.0765	1.0186	0.0734	0.2172	0.0225	19.37	55.90
0.0	0.050	2.07e+06	 60	0.0014	1.3028	0.0217	4.0884	1.0200	0.0116	0.1062	0.0034	0.00	80.90
0.0	0.050	2.05e+06	 15	0.0014	0.3894	0.0917	3.3967	1.0276	0.0520	0.2436	0.0148	0.00	15.28
0.0	0.050	2.06e+06	 40	0.0014	0.9670	0.1301	4.0562	1.0190	0.0572	0.2712	0.0193	17.81	32.62
0.0	0.050	3.98e+06	  0	0.0014	0.0001	0.6188	22.3776	0.7876	0.0000	0.0074	0.0103	5.85	4.33
0.0	0.050	3.98e+06	 30	0.0014	1.5043	0.2380	13.4561	0.9021	0.0000	0.1501	0.0188	3.25	6.19
0.0	0.050	3.98e+06	 45	0.0014	2.1274	0.0571	7.2049	0.9812	0.0033	0.1459	0.0062	1.50	1.50
0.0	0.050	3.99e+06	 60	0.0014	2.6055	0.0068	4.6375	1.0134	0.0052	0.0768	0.0012	0.00	51.44
0.0	0.050	3.98e+06	 15	0.0014	0.7787	0.5593	19.3594	0.8255	0.0000	0.1496	0.0347	10.30	11.14
0.0	0.050	3.98e+06	 40	0.0014	1.9339	0.0719	8.9927	0.9590	0.0000	0.1509	0.0066	0.00	0.00
0.0	0.050	3.02e+06	  0	0.0014	0.0001	0.4664	11.0699	0.9286	0.0000	0.0072	0.0152	1.10	12.94
0.0	0.050	3.03e+06	 30	0.0014	1.1204	0.2150	9.1600	0.9552	0.0728	0.1885	0.0285	10.38	24.63
0.0	0.050	3.03e+06	 45	0.0014	1.5844	0.0724	5.8383	0.9978	0.0000	0.1604	0.0074	0.00	12.09
0.0	0.050	3.04e+06	 60	0.0014	1.9405	0.0159	4.4469	1.0156	0.0073	0.0919	0.0024	0.00	22.02
0.0	0.050	3.03e+06	 15	0.0014	0.5800	0.4842	9.8133	0.9439	0.0000	0.2180	0.0379	2.48	5.74
0.0	0.050	3.01e+06	 40	0.0014	1.4504	0.1037	6.7622	0.9861	0.0207	0.1740	0.0127	13.24	24.23
0.0	0.091	1.11e+06	  0	0.0014	-0.0003	0.0025	1.3319	1.1029	0.0000	0.0027	-0.0002	0.00	0.00
0.0	0.091	1.13e+06	 30	0.0014	0.7257	0.1311	1.4236	1.1002	0.1191	0.5842	0.0267	0.00	35.65
0.0	0.091	1.14e+06	 45	0.0014	1.0264	0.2351	1.9031	1.0930	0.1538	0.7244	0.0417	0.00	51.82
0.0	0.091	1.14e+06	 60	0.0014	1.2571	0.1411	4.6717	1.0601	0.0328	0.4572	0.0186	7.60	51.36
0.0	0.091	1.12e+06	 15	0.0014	0.3755	0.0257	1.4971	1.1006	0.0000	0.3234	0.0022	0.00	42.16
0.0	0.091	1.14e+06	 40	0.0014	0.9330	0.1627	1.7283	1.0961	0.1034	0.6933	0.0286	0.00	39.50
0.0	0.091	1.20e+06	  0	0.0014	-0.0003	0.0124	1.7667	1.0975	0.0000	0.0042	-0.0003	6.64	20.08
0.0	0.091	1.21e+06	 30	0.0014	0.7983	0.2118	1.9458	1.0928	0.1565	0.5995	0.0393	0.00	47.29
0.0	0.091	1.22e+06	 45	0.0014	1.1291	0.2927	2.6031	1.0837	0.1967	0.6889	0.0521	15.22	48.01
0.0	0.091	1.23e+06	 60	0.0014	1.3829	0.1069	5.6504	1.0485	0.0294	0.3739	0.0144	24.69	56.69
0.0	0.091	1.21e+06	 15	0.0014	0.4131	0.0298	1.9893	1.0945	0.0145	0.3304	0.0048	0.00	27.96
0.0	0.091	1.22e+06	 40	0.0014	1.0263	0.1851	2.2622	1.0892	0.0983	0.6976	0.0305	0.00	38.78
0.0	0.091	1.47e+06	  0	0.0014	-0.0003	0.0323	3.0782	1.0811	0.0000	0.0056	-0.0010	0.00	5.17
0.0	0.091	1.48e+06	 30	0.0014	1.0161	0.2753	3.5124	1.0727	0.1394	0.6283	0.0441	0.00	28.50
0.0	0.091	1.49e+06	 45	0.0014	1.4371	0.1973	5.6155	1.0478	0.1148	0.4478	0.0325	21.74	55.57
0.0	0.091	1.49e+06	 60	0.0014	1.7601	0.0690	7.2134	1.0297	0.0227	0.2276	0.0095	20.33	78.42
0.0	0.091	1.47e+06	 15	0.0014	0.5258	0.0845	3.5930	1.0741	0.0692	0.3590	0.0162	0.00	19.75
0.0	0.091	1.48e+06	 40	0.0014	1.3063	0.3478	4.6269	1.0581	0.2144	0.5445	0.0590	31.06	56.97
0.0	0.091	2.02e+06	  0	0.0014	-0.0003	0.2427	7.8758	1.0195	0.0000	0.0041	0.0074	0.68	17.87
0.0	0.091	2.03e+06	 30	0.0014	1.4516	0.4391	8.4482	1.0100	0.2613	0.4426	0.0712	21.04	48.40
0.0	0.091	2.04e+06	 45	0.0014	2.0530	0.1832	8.4113	1.0136	0.0972	0.2551	0.0286	19.36	48.98
0.0	0.091	2.04e+06	 60	0.0014	2.5145	0.0307	8.0104	1.0204	0.0233	0.1473	0.0055	0.00	48.88
0.0	0.091	2.03e+06	 15	0.0014	0.7513	0.3949	7.0713	1.0275	0.2349	0.4240	0.0647	0.63	12.67
0.0	0.091	2.03e+06	 40	0.0014	1.8663	0.2404	8.7844	1.0083	0.1395	0.2962	0.0386	18.87	49.08
0.0	0.091	3.94e+06	  0	0.0014	-0.0003	0.8580	48.0344	0.5178	0.0000	0.0261	0.0027	39.56	9.05
0.0	0.091	3.94e+06	 30	0.0014	2.9035	0.3812	21.4249	0.8511	0.0000	0.1688	0.0266	1.73	2.61
0.0	0.091	3.94e+06	 45	0.0014	4.1063	0.1282	12.5620	0.9632	0.0694	0.1607	0.0195	0.00	1.95
0.0	0.091	3.94e+06	 60	0.0014	5.0293	0.0091	8.7989	1.0110	0.0055	0.1009	0.0015	0.00	0.00
0.0	0.091	3.94e+06	 15	0.0014	1.5029	0.9007	36.5501	0.6586	0.0000	0.1068	0.0034	10.91	7.10
0.0	0.091	3.94e+06	 40	0.0014	3.7328	0.1307	14.9235	0.9341	0.0000	0.1741	0.0113	0.00	5.75
0.0	0.091	2.98e+06	  0	0.0014	-0.0003	0.7494	23.1073	0.8258	0.0000	0.0018	0.0073	6.94	8.74
0.0	0.091	2.98e+06	 30	0.0014	2.1715	0.3672	15.9392	0.9187	0.1368	0.1955	0.0485	10.11	13.74
0.0	0.091	2.99e+06	 45	0.0014	3.0711	0.0910	10.6302	0.9874	0.0796	0.1866	0.0169	0.00	6.42
0.0	0.091	2.99e+06	 60	0.0014	3.7614	0.0207	8.5214	1.0143	0.0133	0.1093	0.0035	0.00	8.07
0.0	0.091	2.98e+06	 15	0.0014	1.1239	0.9300	20.8787	0.8510	0.0000	0.2326	0.0635	19.25	25.31
0.0	0.091	2.98e+06	 40	0.0014	2.7995	0.1382	11.9984	0.9700	0.0914	0.1916	0.0226	1.79	6.62
0.1	0.010	1.19e+06	  0	0.3017	-0.0000	0.0000	0.0017	1.0268	0.0000	0.3012	0.0000	0.00	0.00
0.1	0.010	1.20e+06	 30	0.3017	0.0686	0.0000	0.0171	1.0266	0.0000	0.3669	0.0000	0.00	0.00
0.1	0.010	1.21e+06	 45	0.3017	0.0881	0.0017	0.0585	1.0260	0.0007	0.3800	0.0003	0.00	100.00
0.1	0.010	1.23e+06	 60	0.3017	0.1188	0.0052	0.1816	1.0245	0.0020	0.3870	0.0007	0.00	100.00
0.1	0.010	1.19e+06	 15	0.3017	0.0355	0.0000	0.0025	1.0267	0.0000	0.3369	0.0000	0.00	0.00
0.1	0.010	1.21e+06	 40	0.3017	0.0881	0.0017	0.0594	1.0260	0.0007	0.3801	0.0003	0.00	100.00
0.1	0.010	1.28e+06	  0	0.3017	-0.0000	0.0000	0.0008	1.0268	0.0000	0.3027	0.0000	0.00	0.00
0.1	0.010	1.30e+06	 30	0.3017	0.0754	0.0009	0.0316	1.0264	0.0005	0.3724	0.0001	0.00	100.00
0.1	0.010	1.30e+06	 45	0.3017	0.0970	0.0078	0.0847	1.0256	0.0039	0.3853	0.0012	0.00	100.00
0.1	0.010	1.32e+06	 60	0.3017	0.1306	0.0099	0.2364	1.0237	0.0058	0.3863	0.0016	39.14	100.00
0.1	0.010	1.29e+06	 15	0.3017	0.0390	0.0000	0.0025	1.0267	0.0000	0.3400	0.0000	0.00	0.00
0.1	0.010	1.30e+06	 40	0.3017	0.0969	0.0060	0.0847	1.0257	0.0030	0.3852	0.0009	0.00	100.00
0.1	0.010	1.56e+06	  0	0.3017	-0.0000	0.0000	0.0025	1.0267	0.0000	0.3027	0.0000	0.00	0.00
0.1	0.010	1.57e+06	 30	0.3017	0.0960	0.0034	0.0765	1.0258	0.0021	0.3877	0.0006	0.00	100.00
0.1	0.010	1.58e+06	 45	0.3017	0.1234	0.0086	0.1708	1.0246	0.0069	0.3964	0.0016	0.00	100.00
0.1	0.010	1.59e+06	 60	0.3017	0.1663	0.0196	0.4507	1.0210	0.0148	0.3700	0.0035	47.47	95.79
0.1	0.010	1.56e+06	 15	0.3017	0.0497	0.0000	0.0165	1.0266	0.0000	0.3516	0.0000	0.00	0.00
0.1	0.010	1.58e+06	 40	0.3017	0.1234	0.0095	0.1708	1.0246	0.0070	0.3970	0.0017	0.00	100.00
0.1	0.010	2.14e+06	  0	0.3017	-0.0000	0.0000	0.0645	1.0260	0.0000	0.3001	0.0000	0.00	0.00
0.1	0.010	2.14e+06	 30	0.3017	0.1371	0.0182	0.3023	1.0228	0.0094	0.4037	0.0028	0.00	0.00
0.1	0.010	2.15e+06	 45	0.3017	0.1763	0.0118	0.4193	1.0215	0.0061	0.4087	0.0018	6.57	64.99
0.1	0.010	2.16e+06	 60	0.3017	0.2375	0.0024	0.6932	1.0182	0.0017	0.3508	0.0004	31.95	31.95
0.1	0.010	2.14e+06	 15	0.3017	0.0710	0.0000	0.1100	1.0254	0.0000	0.3662	0.0000	0.00	0.00
0.1	0.010	2.15e+06	 40	0.3017	0.1763	0.0153	0.4193	1.0214	0.0086	0.4088	0.0024	5.09	72.90
0.1	0.010	4.15e+06	  0	0.3017	-0.0000	0.0471	2.1842	0.9993	0.0000	0.2881	0.0039	4.95	10.44
0.1	0.010	4.15e+06	 30	0.3017	0.2743	0.0594	2.5161	0.9951	0.0028	0.3931	0.0065	7.84	15.10
0.1	0.010	4.15e+06	 45	0.3017	0.3526	0.0522	2.0106	1.0014	0.0000	0.3816	0.0051	1.49	8.10
0.1	0.010	4.16e+06	 60	0.3017	0.4750	0.0000	0.9182	1.0155	0.0000	0.3388	0.0000	0.00	0.00
0.1	0.010	4.15e+06	 15	0.3017	0.1419	0.0438	2.3792	0.9970	0.0161	0.3637	0.0061	1.77	3.74
0.1	0.010	4.15e+06	 40	0.3017	0.3525	0.0471	2.0164	1.0014	0.0136	0.3804	0.0062	0.00	0.00
0.1	0.010	3.16e+06	  0	0.3017	-0.0000	0.0000	0.6682	1.0186	0.0000	0.2938	0.0000	0.00	0.00
0.1	0.010	3.16e+06	 30	0.3017	0.2040	0.0372	1.1150	1.0126	0.0105	0.4148	0.0049	0.00	2.32
0.1	0.010	3.17e+06	 45	0.3017	0.2885	0.0215	1.1264	1.0127	0.0071	0.3849	0.0029	3.61	11.62
0.1	0.010	3.17e+06	 60	0.3017	0.3533	0.0000	0.8491	1.0163	0.0000	0.3427	0.0000	0.00	0.00
0.1	0.010	3.16e+06	 15	0.3017	0.1056	0.0405	0.8391	1.0160	0.0064	0.3753	0.0049	0.00	0.00
0.1	0.010	3.14e+06	 40	0.3017	0.2644	0.0348	1.1763	1.0119	0.0139	0.3958	0.0050	6.69	24.02
0.1	0.024	1.16e+06	  0	0.3017	-0.0000	0.0000	0.0050	1.0420	0.0000	0.3017	0.0000	0.00	0.00
0.1	0.024	1.18e+06	 30	0.3017	0.1758	0.0042	0.0944	1.0409	0.0022	0.4629	0.0007	0.00	100.00
0.1	0.024	1.19e+06	 45	0.3017	0.2261	0.0159	0.2142	1.0392	0.0099	0.4931	0.0027	0.00	89.62
0.1	0.024	1.21e+06	 60	0.3017	0.3046	0.0648	0.5187	1.0349	0.0381	0.5051	0.0107	22.34	94.90
0.1	0.024	1.16e+06	 15	0.3017	0.0910	0.0000	0.0191	1.0418	0.0000	0.3914	0.0000	0.00	0.00
0.1	0.024	1.19e+06	 40	0.3017	0.2260	0.0151	0.2142	1.0393	0.0095	0.4935	0.0025	0.00	94.52
0.1	0.024	1.25e+06	  0	0.3017	-0.0000	0.0000	0.0174	1.0419	0.0000	0.3016	0.0000	0.00	0.00
0.1	0.024	1.26e+06	 30	0.3017	0.1934	0.0151	0.1584	1.0399	0.0094	0.4703	0.0025	0.00	100.00
0.1	0.024	1.27e+06	 45	0.3017	0.2487	0.0150	0.2719	1.0385	0.0087	0.5032	0.0025	0.00	50.38
0.1	0.024	1.29e+06	 60	0.3017	0.3350	0.0341	0.8042	1.0318	0.0194	0.4878	0.0055	16.52	78.15
0.1	0.024	1.26e+06	 15	0.3017	0.1001	0.0000	0.0414	1.0416	0.0000	0.3985	0.0000	0.00	0.00
0.1	0.024	1.27e+06	 40	0.3017	0.2486	0.0209	0.2727	1.0385	0.0105	0.5031	0.0033	0.00	60.37
0.1	0.024	1.52e+06	  0	0.3017	-0.0000	0.0000	0.1494	1.0402	0.0000	0.3014	0.0000	0.00	0.00
0.1	0.024	1.53e+06	 30	0.3017	0.2462	0.0225	0.4042	1.0368	0.0144	0.4946	0.0038	0.00	41.11
0.1	0.024	1.54e+06	 45	0.3017	0.3165	0.0258	0.5917	1.0345	0.0179	0.5227	0.0045	0.00	52.00
0.1	0.024	1.55e+06	 60	0.3017	0.4264	0.0314	1.4343	1.0240	0.0200	0.4243	0.0053	33.32	84.18
0.1	0.024	1.52e+06	 15	0.3017	0.1274	0.0058	0.1960	1.0396	0.0032	0.4190	0.0009	0.00	14.48
0.1	0.024	1.54e+06	 40	0.3017	0.3164	0.0225	0.5917	1.0345	0.0149	0.5204	0.0039	0.00	55.93
0.1	0.024	2.09e+06	  0	0.3017	-0.0000	0.0166	0.8528	1.0314	0.0000	0.2970	-0.0004	0.00	5.07
0.1	0.024	2.10e+06	 30	0.3017	0.3517	0.0646	1.2385	1.0260	0.0271	0.5129	0.0095	0.00	11.70
0.1	0.024	2.10e+06	 45	0.3017	0.4521	0.0594	1.5785	1.0219	0.0315	0.4876	0.0093	27.09	58.21
0.1	0.024	2.11e+06	 60	0.3017	0.6091	0.0209	1.9176	1.0182	0.0091	0.3703	0.0031	0.00	84.21
0.1	0.024	2.09e+06	 15	0.3017	0.1820	0.0382	1.0886	1.0282	0.0126	0.4345	0.0053	0.00	35.13
0.1	0.024	2.10e+06	 40	0.3017	0.4520	0.0716	1.5862	1.0217	0.0111	0.4891	0.0087	29.20	52.65
0.1	0.024	4.05e+06	  0	0.3017	-0.0000	0.3523	8.3642	0.9348	0.0000	0.2199	0.0148	0.92	2.35
0.1	0.024	4.05e+06	 30	0.3017	0.7034	0.1082	7.3130	0.9508	0.0310	0.3805	0.0138	6.69	12.12
0.1	0.024	4.06e+06	 45	0.3017	0.9042	0.0612	5.0186	0.9796	0.0030	0.3913	0.0066	0.00	2.74
0.1	0.024	4.06e+06	 60	0.3017	1.2183	0.0050	2.2626	1.0142	0.0026	0.3526	0.0008	0.00	0.00
0.1	0.024	4.05e+06	 15	0.3017	0.3640	0.3497	8.3873	0.9346	0.0000	0.3315	0.0186	2.53	4.69
0.1	0.024	4.05e+06	 40	0.3017	0.9041	0.0611	5.0025	0.9798	0.0000	0.3924	0.0062	5.26	8.01
0.1	0.024	3.08e+06	  0	0.3017	-0.0000	0.0389	3.2483	1.0016	0.0000	0.2737	0.0036	0.00	2.16
0.1	0.024	3.09e+06	 30	0.3017	0.5233	0.1848	4.0058	0.9905	0.1368	0.4584	0.0321	15.23	29.31
0.1	0.024	3.09e+06	 45	0.3017	0.7401	0.0505	2.8909	1.0059	0.0094	0.4129	0.0062	7.96	29.58
0.1	0.024	3.10e+06	 60	0.3017	0.9064	0.0142	2.1447	1.0155	0.0104	0.3601	0.0025	0.00	47.44
0.1	0.024	3.08e+06	 15	0.3017	0.2709	0.1538	3.7448	0.9941	0.1363	0.4135	0.0289	0.00	1.09
0.1	0.024	3.07e+06	 40	0.3017	0.6780	0.0545	3.3288	1.0004	0.0000	0.4216	0.0050	13.29	25.62
0.1	0.050	1.14e+06	  0	0.3017	0.0001	0.0000	0.2668	1.0668	0.0000	0.3007	0.0000	0.00	0.00
0.1	0.050	1.15e+06	 30	0.3017	0.3761	0.0273	0.4184	1.0646	0.0212	0.6341	0.0051	0.00	57.66
0.1	0.050	1.16e+06	 45	0.3017	0.4835	0.0754	0.5865	1.0620	0.0632	0.6914	0.0145	0.00	81.35
0.1	0.050	1.17e+06	 60	0.3017	0.6513	0.0922	1.4592	1.0510	0.0677	0.6789	0.0167	40.02	70.41
0.1	0.050	1.14e+06	 15	0.3017	0.1947	0.0034	0.2803	1.0666	0.0017	0.4930	0.0005	0.00	51.44
0.1	0.050	1.16e+06	 40	0.3017	0.4834	0.0614	0.5883	1.0621	0.0596	0.6907	0.0126	0.00	78.45
0.1	0.050	1.22e+06	  0	0.3017	0.0001	0.0008	0.3999	1.0652	0.0004	0.2993	0.0001	0.00	0.00
0.1	0.050	1.24e+06	 30	0.3017	0.4137	0.0493	0.6136	1.0620	0.0305	0.6434	0.0084	0.00	49.71
0.1	0.050	1.24e+06	 45	0.3017	0.5318	0.1077	0.8341	1.0585	0.0787	0.7032	0.0195	0.00	30.10
0.1	0.050	1.26e+06	 60	0.3017	0.7165	0.0598	2.2829	1.0413	0.0319	0.5943	0.0096	53.12	75.10
0.1	0.050	1.23e+06	 15	0.3017	0.2141	0.0182	0.4498	1.0644	0.0112	0.5025	0.0031	0.00	4.80
0.1	0.050	1.24e+06	 40	0.3017	0.5317	0.0675	0.8350	1.0590	0.0341	0.7041	0.0107	0.00	36.32
0.1	0.050	1.49e+06	  0	0.3017	0.0001	0.0042	1.0045	1.0577	0.0000	0.2970	0.0001	0.00	20.94
0.1	0.050	1.50e+06	 30	0.3017	0.5265	0.1291	1.4254	1.0510	0.0787	0.6647	0.0218	0.00	12.22
0.1	0.050	1.51e+06	 45	0.3017	0.6768	0.1501	1.8192	1.0459	0.0776	0.6781	0.0239	22.88	52.06
0.1	0.050	1.52e+06	 60	0.3017	0.9119	0.0388	3.5221	1.0263	0.0248	0.4700	0.0065	50.92	89.33
0.1	0.050	1.49e+06	 15	0.3017	0.2725	0.0582	1.1806	1.0549	0.0336	0.5208	0.0096	0.00	9.03
0.1	0.050	1.51e+06	 40	0.3017	0.6767	0.1632	1.8044	1.0459	0.0958	0.6818	0.0271	23.66	47.81
0.1	0.050	2.05e+06	  0	0.3017	0.0001	0.0265	3.0550	1.0322	0.0000	0.2818	0.0025	0.00	3.30
0.1	0.050	2.06e+06	 30	0.3017	0.7521	0.2860	3.6981	1.0211	0.2245	0.6295	0.0521	16.20	36.11
0.1	0.050	2.06e+06	 45	0.3017	0.9669	0.1828	4.2122	1.0160	0.0897	0.5324	0.0280	24.88	49.79
0.1	0.050	2.07e+06	 60	0.3017	1.3026	0.0247	4.1235	1.0191	0.0171	0.4038	0.0043	0.00	49.71
0.1	0.050	2.05e+06	 15	0.3017	0.3893	0.0973	3.4287	1.0267	0.0841	0.5236	0.0185	0.00	9.90
0.1	0.050	2.06e+06	 40	0.3017	0.9667	0.2068	4.2042	1.0158	0.1095	0.5337	0.0324	22.82	44.42
0.1	0.050	3.98e+06	  0	0.3017	0.0000	0.6175	21.9217	0.7928	0.0000	0.1656	-0.0075	3.54	2.24
0.1	0.050	3.98e+06	 30	0.3017	1.5041	0.2020	13.5050	0.9015	0.0459	0.3577	0.0238	0.42	2.16
0.1	0.050	3.98e+06	 45	0.3017	1.9336	0.0721	8.9805	0.9587	0.0000	0.3999	0.0073	1.19	3.62
0.1	0.050	3.99e+06	 60	0.3017	2.6052	0.0067	4.6621	1.0127	0.0034	0.3710	0.0010	0.00	26.09
0.1	0.050	3.98e+06	 15	0.3017	0.7785	0.6018	19.4053	0.8240	0.0000	0.3207	0.0377	12.17	9.05
0.1	0.050	3.98e+06	 40	0.3017	1.9333	0.0822	8.9603	0.9589	0.0229	0.3975	0.0105	1.04	8.50
0.1	0.050	3.02e+06	  0	0.3017	0.0001	0.5293	11.0468	0.9277	0.0000	0.2244	-0.0054	0.80	6.11
0.1	0.050	3.03e+06	 30	0.3017	1.1208	0.2864	9.2338	0.9530	0.2518	0.4281	0.0522	18.88	28.67
0.1	0.050	3.03e+06	 45	0.3017	1.5851	0.0931	5.7995	0.9976	0.0000	0.4317	0.0087	1.84	10.31
0.1	0.050	3.04e+06	 60	0.3017	1.9413	0.0184	4.4727	1.0149	0.0100	0.3859	0.0029	0.00	23.75
0.1	0.050	3.02e+06	 15	0.3017	0.5802	0.5033	10.0987	0.9397	0.1909	0.4274	0.0679	8.87	10.78
0.1	0.050	3.01e+06	 40	0.3017	1.4500	0.1170	6.7430	0.9857	0.0352	0.4290	0.0154	10.27	22.25
0.1	0.091	1.12e+06	  0	0.3017	-0.0003	0.0091	1.2775	1.1031	0.0000	0.3138	-0.0001	0.00	9.17
0.1	0.091	1.13e+06	 30	0.3017	0.7256	0.1470	1.2915	1.1012	0.0674	0.8972	0.0234	0.00	44.29
0.1	0.091	1.14e+06	 45	0.3017	0.9329	0.1238	1.5885	1.0978	0.0960	1.0129	0.0237	0.00	55.26
0.1	0.091	1.15e+06	 60	0.3017	1.2570	0.2045	4.6968	1.0586	0.0000	0.7305	0.0118	6.86	65.22
0.1	0.091	1.12e+06	 15	0.3017	0.3754	0.0348	1.4929	1.1001	0.0215	0.6324	0.0061	0.00	19.19
0.1	0.091	1.14e+06	 40	0.3017	0.9327	0.2260	1.5745	1.0968	0.1324	0.9986	0.0388	0.36	54.64
0.1	0.091	1.20e+06	  0	0.3017	-0.0003	0.0041	1.7584	1.0972	0.0000	0.3092	-0.0000	0.00	20.15
0.1	0.091	1.22e+06	 30	0.3017	0.7982	0.1801	1.8685	1.0937	0.1306	0.9097	0.0334	0.00	37.54
0.1	0.091	1.23e+06	 45	0.3017	1.0262	0.2300	2.2082	1.0889	0.1528	1.0029	0.0412	0.72	43.90
0.1	0.091	1.24e+06	 60	0.3017	1.3827	0.1337	5.8286	1.0456	0.0371	0.6471	0.0181	14.19	61.64
0.1	0.091	1.21e+06	 15	0.3017	0.4130	0.0863	1.8362	1.0953	0.0863	0.6402	0.0203	0.00	34.82
0.1	0.091	1.23e+06	 40	0.3017	1.0260	0.2292	2.1792	1.0893	0.1403	1.0014	0.0398	0.72	45.87
0.1	0.091	1.47e+06	  0	0.3017	-0.0003	0.0190	3.1942	1.0794	0.0000	0.2975	0.0007	0.00	17.52
0.1	0.091	1.48e+06	 30	0.3017	1.0160	0.2844	3.4695	1.0727	0.1381	0.9325	0.0452	0.58	28.75
0.1	0.091	1.48e+06	 45	0.3017	1.3062	0.3008	5.0406	1.0532	0.1750	0.7873	0.0500	16.73	43.92
0.1	0.091	1.49e+06	 60	0.3017	1.7599	0.0632	7.3354	1.0279	0.0281	0.5095	0.0095	22.19	86.91
0.1	0.091	1.47e+06	 15	0.3017	0.5257	0.1841	3.3428	1.0755	0.1841	0.6526	0.0465	0.00	29.47
0.1	0.091	1.48e+06	 40	0.3017	1.3059	0.3556	4.8841	1.0544	0.1886	0.7897	0.0573	20.64	52.09
0.1	0.091	2.02e+06	  0	0.3017	-0.0003	0.3958	7.8504	1.0175	0.0000	0.2687	0.0095	0.21	14.13
0.1	0.091	2.03e+06	 30	0.3017	1.4515	0.3901	8.8233	1.0056	0.1989	0.6656	0.0601	16.49	39.17
0.1	0.091	2.03e+06	 45	0.3017	1.8661	0.2220	8.9578	1.0060	0.1007	0.5381	0.0330	20.44	43.37
0.1	0.091	2.04e+06	 60	0.3017	2.5142	0.0308	8.1260	1.0186	0.0224	0.4312	0.0054	0.00	62.38
0.1	0.091	2.03e+06	 15	0.3017	0.7511	0.4652	7.1591	1.0251	0.2825	0.6919	0.0769	2.30	14.14
0.1	0.091	2.03e+06	 40	0.3017	1.8657	0.2576	9.0009	1.0050	0.1389	0.5357	0.0403	20.81	45.11
0.1	0.091	3.94e+06	  0	0.3017	-0.0003	0.9507	48.0492	0.5161	0.0000	0.0723	0.0090	41.70	10.53
0.1	0.091	3.94e+06	 30	0.3017	2.9032	0.4160	21.2545	0.8523	0.1031	0.3538	0.0479	0.20	1.40
0.1	0.091	3.94e+06	 45	0.3017	3.7324	0.1538	14.9111	0.9336	0.0437	0.4019	0.0193	0.00	1.63
0.1	0.091	3.94e+06	 60	0.3017	5.0287	0.0083	8.8139	1.0104	0.0051	0.3906	0.0014	0.00	0.00
0.1	0.091	3.94e+06	 15	0.3017	1.5024	0.8436	35.9425	0.6663	0.0000	0.2182	-0.0070	8.91	7.08
0.1	0.091	3.94e+06	 40	0.3017	3.7317	0.1315	14.9144	0.9338	0.0206	0.4014	0.0150	1.88	3.15
0.1	0.091	2.98e+06	  0	0.3017	-0.0003	0.8594	23.3827	0.8207	0.0000	0.1505	0.0161	6.24	8.40
0.1	0.091	2.98e+06	 30	0.3017	2.1723	0.3300	16.0104	0.9179	0.1404	0.4096	0.0452	6.75	10.79
0.1	0.091	2.99e+06	 45	0.3017	3.0722	0.0927	10.5173	0.9884	0.0440	0.4575	0.0138	0.00	7.20
0.1	0.091	2.99e+06	 60	0.3017	3.7627	0.0174	8.5781	1.0132	0.0116	0.3968	0.0029	0.00	14.40
0.1	0.091	2.98e+06	 15	0.3017	1.1243	0.8060	21.0213	0.8504	0.1283	0.3897	0.0866	17.30	24.80
0.1	0.091	2.98e+06	 40	0.3017	2.7987	0.1456	11.9594	0.9700	0.0704	0.4457	0.0215	4.53	11.41
0.2	0.010	1.18e+06	  0	0.7469	-0.0000	0.0000	0.0017	1.0272	0.0000	0.7463	0.0000	0.00	0.00
0.2	0.010	1.20e+06	 30	0.7469	0.0686	0.0000	0.0161	1.0270	0.0000	0.8135	0.0000	0.00	0.00
0.2	0.010	1.21e+06	 45	0.7469	0.0970	0.0086	0.0645	1.0263	0.0049	0.8332	0.0014	0.00	100.00
0.2	0.010	1.22e+06	 60	0.7469	0.1188	0.0060	0.1587	1.0252	0.0027	0.8366	0.0009	0.00	72.28
0.2	0.010	1.19e+06	-15	0.7469	-0.0355	0.0000	0.0085	1.0271	0.0000	0.7134	0.0000	0.00	0.00
0.2	0.010	1.20e+06	-30	0.7469	-0.0686	0.0000	0.0387	1.0267	0.0000	0.6846	0.0000	0.00	0.00
0.2	0.010	1.22e+06	-45	0.7469	-0.0970	0.0000	0.1257	1.0257	0.0000	0.6713	0.0000	0.00	0.00
0.2	0.010	1.19e+06	 15	0.7469	0.0355	0.0000	0.0009	1.0272	0.0000	0.7829	0.0000	0.00	0.00
0.2	0.010	1.21e+06	 40	0.7469	0.0881	0.0000	0.0495	1.0266	0.0000	0.8281	0.0000	0.00	0.00
0.2	0.010	1.28e+06	  0	0.7469	-0.0000	0.0000	0.0017	1.0272	0.0000	0.7468	0.0000	0.00	0.00
0.2	0.010	1.29e+06	 30	0.7469	0.0754	0.0000	0.0252	1.0269	0.0000	0.8193	0.0000	0.00	0.00
0.2	0.010	1.30e+06	 45	0.7469	0.1067	0.0043	0.0932	1.0260	0.0022	0.8382	0.0007	0.00	80.66
0.2	0.010	1.31e+06	 60	0.7469	0.1307	0.0129	0.2034	1.0246	0.0087	0.8372	0.0022	0.00	93.59
0.2	0.010	1.28e+06	-15	0.7469	-0.0391	0.0000	0.0092	1.0271	0.0000	0.7085	0.0000	0.00	0.00
0.2	0.010	1.29e+06	-30	0.7469	-0.0754	0.0000	0.0574	1.0265	0.0000	0.6802	0.0000	0.00	0.00
0.2	0.010	1.30e+06	-45	0.7469	-0.1067	0.0000	0.1411	1.0255	0.0000	0.6643	0.0000	0.00	0.00
0.2	0.010	1.28e+06	 15	0.7469	0.0390	0.0000	0.0000	1.0272	0.0000	0.7862	0.0000	0.00	0.00
0.2	0.010	1.30e+06	 40	0.7469	0.0970	0.0034	0.0665	1.0264	0.0015	0.8343	0.0005	0.00	100.00
0.2	0.010	1.55e+06	  0	0.7469	-0.0000	0.0000	0.0076	1.0271	0.0000	0.7486	0.0000	0.00	0.00
0.2	0.010	1.57e+06	 30	0.7469	0.0960	0.0017	0.0786	1.0262	0.0007	0.8332	0.0003	0.00	100.00
0.2	0.010	1.58e+06	 45	0.7469	0.1358	0.0111	0.2066	1.0245	0.0054	0.8460	0.0017	0.00	77.66
0.2	0.010	1.58e+06	 60	0.7469	0.1663	0.0196	0.4406	1.0216	0.0146	0.8197	0.0035	47.55	91.56
0.2	0.010	1.55e+06	-15	0.7469	-0.0497	0.0000	0.0324	1.0268	0.0000	0.6988	0.0000	0.00	0.00
0.2	0.010	1.57e+06	-30	0.7469	-0.0960	0.0000	0.1009	1.0260	0.0000	0.6635	0.0000	0.00	0.00
0.2	0.010	1.58e+06	-45	0.7469	-0.1358	0.0000	0.2275	1.0244	0.0000	0.6525	0.0000	0.00	0.00
0.2	0.010	1.55e+06	 15	0.7469	0.0497	0.0000	0.0174	1.0270	0.0000	0.7954	0.0000	0.00	0.00
0.2	0.010	1.57e+06	 40	0.7469	0.1234	0.0137	0.1619	1.0251	0.0104	0.8434	0.0025	0.00	87.95
0.2	0.010	2.13e+06	  0	0.7469	-0.0000	0.0000	0.0535	1.0266	0.0000	0.7440	0.0000	0.00	0.00
0.2	0.010	2.14e+06	 30	0.7469	0.1372	0.0149	0.3094	1.0232	0.0068	0.8489	0.0023	0.00	0.00
0.2	0.010	2.15e+06	 45	0.7469	0.1940	0.0243	0.5731	1.0199	0.0160	0.8395	0.0042	47.86	76.21
0.2	0.010	2.16e+06	 60	0.7469	0.2376	0.0093	0.7209	1.0182	0.0048	0.7960	0.0015	0.00	55.58
0.2	0.010	2.14e+06	-15	0.7469	-0.0710	0.0000	0.1358	1.0255	0.0000	0.6778	0.0000	0.00	0.00
0.2	0.010	2.15e+06	-30	0.7469	-0.1372	0.0000	0.2686	1.0239	0.0000	0.6355	0.0000	0.00	0.00
0.2	0.010	2.15e+06	-45	0.7469	-0.1940	0.0043	0.4388	1.0218	0.0000	0.6373	-0.0008	0.00	80.66
0.2	0.010	2.14e+06	 15	0.7469	0.0710	0.0033	0.1123	1.0258	0.0012	0.8108	0.0005	0.00	0.00
0.2	0.010	2.15e+06	 40	0.7469	0.1763	0.0214	0.4693	1.0212	0.0113	0.8502	0.0034	14.51	26.60
0.2	0.010	4.14e+06	  0	0.7469	-0.0000	0.0760	2.4863	0.9957	0.0231	0.6874	0.0102	2.04	3.18
0.2	0.010	4.15e+06	 30	0.7469	0.2743	0.0885	2.8238	0.9914	0.0498	0.7914	0.0140	5.26	15.00
0.2	0.010	4.15e+06	 45	0.7469	0.3880	0.0331	1.8666	1.0038	0.0096	0.7995	0.0044	0.00	0.00
0.2	0.010	4.16e+06	 60	0.7469	0.4751	0.0091	0.9834	1.0150	0.0046	0.7827	0.0014	0.00	0.00
0.2	0.010	4.14e+06	-15	0.7469	-0.1420	0.0315	2.6639	0.9941	0.0000	0.5898	0.0006	0.00	2.74
0.2	0.010	4.15e+06	-30	0.7469	-0.2743	0.0438	2.6562	0.9940	0.0000	0.5525	-0.0011	3.55	5.52
0.2	0.010	4.15e+06	-45	0.7469	-0.3880	0.0265	1.7685	1.0051	0.0000	0.6083	-0.0009	0.00	0.00
0.2	0.010	4.14e+06	 15	0.7469	0.1420	0.1545	2.6640	0.9925	0.1545	0.7721	0.0321	1.51	2.07
0.2	0.010	4.15e+06	 40	0.7469	0.3526	0.0578	2.2458	0.9989	0.0036	0.7940	0.0064	2.69	2.69
0.2	0.010	3.13e+06	  0	0.7469	-0.0000	0.0174	0.6759	1.0187	0.0000	0.7302	0.0015	0.00	4.96
0.2	0.010	3.14e+06	 30	0.7469	0.2056	0.0718	1.1893	1.0117	0.0684	0.8396	0.0142	2.16	2.16
0.2	0.010	3.14e+06	 45	0.7469	0.2908	0.0256	1.2212	1.0119	0.0132	0.8146	0.0040	6.07	12.80
0.2	0.010	3.15e+06	 60	0.7469	0.3562	0.0016	0.8914	1.0162	0.0006	0.7847	0.0002	48.43	48.43
0.2	0.010	3.13e+06	-15	0.7469	-0.1064	0.0240	0.9083	1.0157	0.0000	0.6394	-0.0007	3.24	6.84
0.2	0.010	3.14e+06	-30	0.7469	-0.2056	0.0282	1.0985	1.0134	0.0000	0.5929	-0.0007	0.00	3.06
0.2	0.010	3.14e+06	-45	0.7469	-0.2908	0.0091	0.9901	1.0149	0.0000	0.6226	-0.0010	0.00	0.00
0.2	0.010	3.13e+06	 15	0.7469	0.1064	0.0447	0.9324	1.0152	0.0242	0.8062	0.0071	0.00	3.86
0.2	0.010	3.14e+06	 40	0.7469	0.2645	0.0393	1.3350	1.0103	0.0000	0.8205	0.0039	23.71	36.88
0.2	0.024	1.14e+06	  0	0.7469	-0.0000	0.0000	0.0116	1.0424	0.0000	0.7467	0.0000	0.00	0.00
0.2	0.024	1.16e+06	 30	0.7469	0.1759	0.0050	0.0874	1.0414	0.0023	0.9141	0.0008	0.00	83.55
0.2	0.024	1.17e+06	 45	0.7469	0.2487	0.0142	0.2550	1.0392	0.0098	0.9541	0.0025	0.00	65.06
0.2	0.024	1.19e+06	 60	0.7469	0.3046	0.0644	0.4502	1.0362	0.0369	0.9626	0.0106	7.50	92.29
0.2	0.024	1.15e+06	-15	0.7469	-0.0911	0.0000	0.0692	1.0417	0.0000	0.6645	0.0000	0.00	0.00
0.2	0.024	1.16e+06	-30	0.7469	-0.1759	0.0034	0.1681	1.0404	0.0000	0.5939	-0.0004	0.00	100.00
0.2	0.024	1.17e+06	-45	0.7469	-0.2487	0.0067	0.3390	1.0383	0.0000	0.5546	-0.0010	12.08	75.16
0.2	0.024	1.15e+06	 15	0.7469	0.0910	0.0000	0.0182	1.0423	0.0000	0.8363	0.0000	0.00	0.00
0.2	0.024	1.17e+06	 40	0.7469	0.2261	0.0184	0.1872	1.0400	0.0128	0.9435	0.0033	0.00	86.54
0.2	0.024	1.23e+06	  0	0.7469	-0.0000	0.0000	0.0332	1.0421	0.0000	0.7457	0.0000	0.00	0.00
0.2	0.024	1.25e+06	 30	0.7469	0.1935	0.0134	0.1508	1.0405	0.0070	0.9250	0.0021	0.00	75.29
0.2	0.024	1.26e+06	 45	0.7469	0.2736	0.0283	0.3485	1.0379	0.0193	0.9603	0.0050	0.00	50.38
0.2	0.024	1.27e+06	 60	0.7469	0.3351	0.0759	0.7185	1.0327	0.0413	0.9411	0.0123	37.07	92.38
0.2	0.024	1.24e+06	-15	0.7469	-0.1002	0.0000	0.1031	1.0412	0.0000	0.6550	0.0000	0.00	0.00
0.2	0.024	1.25e+06	-30	0.7469	-0.1935	0.0008	0.2216	1.0398	0.0000	0.5807	-0.0001	0.00	100.00
0.2	0.024	1.26e+06	-45	0.7469	-0.2736	0.0217	0.4204	1.0371	0.0000	0.5482	-0.0037	3.70	80.98
0.2	0.024	1.24e+06	 15	0.7469	0.1001	0.0000	0.0257	1.0422	0.0000	0.8450	0.0000	0.00	0.00
0.2	0.024	1.26e+06	 40	0.7469	0.2487	0.0225	0.2699	1.0389	0.0147	0.9523	0.0039	0.00	48.53
0.2	0.024	1.51e+06	  0	0.7469	-0.0000	0.0000	0.1645	1.0405	0.0000	0.7432	0.0000	0.00	0.00
0.2	0.024	1.52e+06	 30	0.7469	0.2462	0.0133	0.4357	1.0370	0.0104	0.9412	0.0025	0.00	25.29
0.2	0.024	1.53e+06	 45	0.7469	0.3482	0.0897	0.7567	1.0321	0.0609	0.9558	0.0157	17.04	75.10
0.2	0.024	1.54e+06	 60	0.7469	0.4265	0.0346	1.4530	1.0242	0.0205	0.8690	0.0057	34.84	78.50
0.2	0.024	1.51e+06	-15	0.7469	-0.1275	0.0000	0.2695	1.0392	0.0000	0.6309	0.0000	0.00	0.00
0.2	0.024	1.52e+06	-30	0.7469	-0.2462	0.0067	0.4036	1.0375	0.0000	0.5500	-0.0011	0.00	100.00
0.2	0.024	1.53e+06	-45	0.7469	-0.3482	0.0273	0.7566	1.0329	0.0000	0.5371	-0.0045	23.56	72.75
0.2	0.024	1.51e+06	 15	0.7469	0.1274	0.0025	0.1912	1.0401	0.0016	0.8656	0.0004	0.00	33.68
0.2	0.024	1.53e+06	 40	0.7469	0.3165	0.0282	0.6335	1.0344	0.0178	0.9662	0.0048	0.00	29.73
0.2	0.024	2.08e+06	  0	0.7469	-0.0000	0.0083	0.9901	1.0302	0.0000	0.7214	0.0008	0.00	0.00
0.2	0.024	2.09e+06	 30	0.7469	0.3518	0.0878	1.3071	1.0253	0.0449	0.9501	0.0138	0.00	12.43
0.2	0.024	2.10e+06	 45	0.7469	0.4975	0.0937	1.9238	1.0177	0.0521	0.8786	0.0151	36.04	64.71
0.2	0.024	2.10e+06	 60	0.7469	0.6093	0.0231	1.9841	1.0178	0.0139	0.8134	0.0038	27.80	74.98
0.2	0.024	2.08e+06	-15	0.7469	-0.1821	0.0157	1.2361	1.0271	0.0000	0.5748	0.0007	0.00	5.34
0.2	0.024	2.09e+06	-30	0.7469	-0.3518	0.0397	1.3259	1.0257	0.0000	0.4951	-0.0022	0.00	8.45
0.2	0.024	2.10e+06	-45	0.7469	-0.4975	0.0346	1.5073	1.0235	0.0000	0.5406	-0.0040	23.24	42.65
0.2	0.024	2.08e+06	 15	0.7469	0.1821	0.0597	1.2198	1.0268	0.0254	0.8614	0.0089	0.00	14.07
0.2	0.024	2.09e+06	 40	0.7469	0.4522	0.1146	1.7393	1.0197	0.0810	0.9089	0.0201	25.97	52.36
0.2	0.024	4.04e+06	  0	0.7469	-0.0000	0.4384	8.7724	0.9292	0.0000	0.5509	0.0259	1.47	5.12
0.2	0.024	4.05e+06	 30	0.7469	0.7036	0.1598	7.6912	0.9459	0.0136	0.7227	0.0175	13.58	15.16
0.2	0.024	4.05e+06	 45	0.7469	0.9950	0.0596	4.1878	0.9903	0.0051	0.7977	0.0067	0.00	2.82
0.2	0.024	4.06e+06	 60	0.7469	1.2186	0.0091	2.3683	1.0133	0.0038	0.7940	0.0013	0.00	0.00
0.2	0.024	4.05e+06	-15	0.7469	-0.3642	0.3035	8.4650	0.9346	0.0000	0.4495	-0.0130	0.79	2.73
0.2	0.024	4.05e+06	-30	0.7469	-0.7036	0.0959	7.7031	0.9466	0.0000	0.4334	-0.0019	3.36	5.98
0.2	0.024	4.05e+06	-45	0.7469	-0.9950	0.0314	4.3537	0.9886	0.0000	0.5390	-0.0006	0.00	2.67
0.2	0.024	4.04e+06	 15	0.7469	0.3641	0.3676	8.8496	0.9291	0.0000	0.6719	0.0353	3.94	4.63
0.2	0.024	4.05e+06	 40	0.7469	0.9043	0.0777	5.3687	0.9755	0.0391	0.7759	0.0117	1.03	1.03
0.2	0.024	3.05e+06	  0	0.7469	-0.0000	0.0934	3.3902	0.9997	0.0354	0.6829	0.0132	0.86	1.76
0.2	0.024	3.06e+06	 30	0.7469	0.5273	0.2546	4.1801	0.9880	0.1924	0.8523	0.0449	19.58	33.10
0.2	0.024	3.07e+06	 45	0.7469	0.7457	0.0637	3.0753	1.0039	0.0130	0.8243	0.0080	5.05	15.60
0.2	0.024	3.07e+06	 60	0.7469	0.9133	0.0124	2.2110	1.0152	0.0066	0.7984	0.0020	0.00	20.25
0.2	0.024	3.06e+06	-15	0.7469	-0.2730	0.0678	3.8694	0.9941	0.0000	0.4942	-0.0043	0.00	2.48
0.2	0.024	3.06e+06	-30	0.7469	-0.5273	0.0709	4.1470	0.9906	0.0000	0.4438	-0.0023	11.34	14.89
0.2	0.024	3.07e+06	-45	0.7469	-0.7457	0.0357	2.9148	1.0062	0.0000	0.5598	-0.0019	0.00	18.84
0.2	0.024	3.06e+06	 15	0.7469	0.2730	0.2035	3.9145	0.9918	0.1870	0.8188	0.0391	0.00	2.06
0.2	0.024	3.06e+06	 40	0.7469	0.6782	0.0893	3.6834	0.9961	0.0293	0.8194	0.0122	2.70	7.40
0.2	0.050	1.12e+06	  0	0.7469	0.0001	0.0000	0.2921	1.0670	0.0000	0.7420	0.0000	0.00	0.00
0.2	0.050	1.13e+06	 30	0.7469	0.3762	0.0569	0.4487	1.0643	0.0443	1.0746	0.0107	0.00	46.20
0.2	0.050	1.15e+06	 45	0.7469	0.5320	0.0649	0.6885	1.0613	0.0436	1.1658	0.0115	0.00	56.68
0.2	0.050	1.15e+06	 60	0.7469	0.6515	0.2421	1.0888	1.0542	0.2155	1.1558	0.0481	17.37	71.99
0.2	0.050	1.12e+06	-15	0.7469	-0.1946	0.0018	0.4326	1.0652	0.0000	0.5662	-0.0001	0.00	100.00
0.2	0.050	1.13e+06	-30	0.7469	-0.3761	0.0263	0.6456	1.0623	0.0000	0.4374	-0.0047	0.00	43.34
0.2	0.050	1.15e+06	-45	0.7469	-0.5319	0.0252	0.9425	1.0586	0.0000	0.3668	-0.0047	0.00	27.81
0.2	0.050	1.12e+06	 15	0.7469	0.1947	0.0067	0.3447	1.0662	0.0035	0.9326	0.0011	0.00	26.09
0.2	0.050	1.14e+06	 40	0.7469	0.4835	0.0828	0.5793	1.0624	0.0676	1.1432	0.0159	0.00	56.06
0.2	0.050	1.20e+06	  0	0.7469	0.0001	0.0008	0.4304	1.0652	0.0000	0.7449	-0.0002	0.00	0.00
0.2	0.050	1.21e+06	 30	0.7469	0.4138	0.0871	0.6089	1.0620	0.0746	1.0870	0.0171	0.00	39.23
0.2	0.050	1.23e+06	 45	0.7469	0.5852	0.0928	0.9828	1.0573	0.0554	1.1716	0.0158	0.00	50.98
0.2	0.050	1.24e+06	 60	0.7469	0.7167	0.0751	2.3082	1.0412	0.0362	1.0329	0.0117	28.58	64.75
0.2	0.050	1.21e+06	-15	0.7469	-0.2141	0.0105	0.6107	1.0629	0.0000	0.5544	-0.0018	0.00	92.10
0.2	0.050	1.22e+06	-30	0.7469	-0.4137	0.0330	0.8049	1.0602	0.0000	0.4176	-0.0050	0.00	39.83
0.2	0.050	1.23e+06	-45	0.7469	-0.5850	0.0588	1.1845	1.0553	0.0000	0.3547	-0.0099	0.00	53.61
0.2	0.050	1.21e+06	 15	0.7469	0.2142	0.0166	0.4950	1.0643	0.0057	0.9445	0.0024	0.00	10.53
0.2	0.050	1.22e+06	 40	0.7469	0.5319	0.1092	0.8552	1.0587	0.0761	1.1475	0.0197	0.00	40.92
0.2	0.050	1.48e+06	  0	0.7469	0.0001	0.0091	1.1400	1.0564	0.0000	0.7268	0.0007	0.00	0.00
0.2	0.050	1.49e+06	 30	0.7469	0.5266	0.1407	1.4598	1.0509	0.1239	1.1027	0.0277	0.00	23.03
0.2	0.050	1.50e+06	 45	0.7469	0.7447	0.1402	2.5719	1.0372	0.0740	1.0510	0.0225	23.87	45.74
0.2	0.050	1.50e+06	 60	0.7469	0.9121	0.0501	3.6133	1.0255	0.0261	0.9032	0.0079	35.95	90.10
0.2	0.050	1.48e+06	-15	0.7469	-0.2725	0.0084	1.5170	1.0518	0.0000	0.5107	0.0003	0.00	20.94
0.2	0.050	1.49e+06	-30	0.7469	-0.5265	0.0501	1.5886	1.0504	0.0000	0.3735	-0.0031	0.00	17.48
0.2	0.050	1.50e+06	-45	0.7469	-0.7446	0.1257	2.1075	1.0431	0.0000	0.3734	-0.0223	27.31	56.58
0.2	0.050	1.48e+06	 15	0.7469	0.2726	0.0908	1.2475	1.0541	0.0908	0.9540	0.0196	0.00	12.54
0.2	0.050	1.49e+06	 40	0.7469	0.6769	0.2271	1.8420	1.0451	0.1515	1.1213	0.0398	13.61	41.37
0.2	0.050	2.04e+06	  0	0.7469	0.0001	0.0390	3.3406	1.0290	0.0000	0.6877	0.0025	0.00	4.50
0.2	0.050	2.05e+06	 30	0.7469	0.7523	0.3379	3.9913	1.0173	0.2341	1.0284	0.0589	17.53	39.30
0.2	0.050	2.05e+06	 45	0.7469	1.0639	0.1391	4.5982	1.0123	0.0676	0.8857	0.0213	15.42	50.67
0.2	0.050	2.06e+06	 60	0.7469	1.3030	0.0282	4.2185	1.0183	0.0170	0.8409	0.0047	0.00	58.97
0.2	0.050	2.04e+06	-15	0.7469	-0.3893	0.0242	3.6959	1.0248	0.0000	0.4332	0.0009	0.00	18.08
0.2	0.050	2.05e+06	-30	0.7469	-0.7522	0.1306	3.9333	1.0206	0.0000	0.3101	-0.0169	2.63	11.35
0.2	0.050	2.05e+06	-45	0.7469	-1.0638	0.0779	3.8806	1.0218	0.0000	0.4465	-0.0111	22.04	49.03
0.2	0.050	2.04e+06	 15	0.7469	0.3894	0.1832	3.4317	1.0261	0.1820	0.9484	0.0374	0.47	12.90
0.2	0.050	2.05e+06	 40	0.7469	0.9670	0.2026	4.6957	1.0103	0.1051	0.9197	0.0317	23.73	44.48
0.2	0.050	3.97e+06	  0	0.7469	0.0000	0.6723	22.2010	0.7891	0.0000	0.4192	0.0339	4.64	3.21
0.2	0.050	3.98e+06	 30	0.7469	1.5045	0.2550	13.9528	0.8957	0.1236	0.6499	0.0359	2.02	2.71
0.2	0.050	3.98e+06	 45	0.7469	2.1277	0.1393	7.5734	0.9757	0.0715	0.7906	0.0212	0.00	4.40
0.2	0.050	3.98e+06	 60	0.7469	2.6059	0.0224	4.8581	1.0105	0.0131	0.8050	0.0036	0.00	3.91
0.2	0.050	3.97e+06	-15	0.7469	-0.7787	0.6378	19.9623	0.8171	0.0000	0.2697	0.0150	10.28	10.41
0.2	0.050	3.98e+06	-30	0.7469	-1.5045	0.2566	14.5588	0.8883	0.0000	0.3413	-0.0061	7.02	10.10
0.2	0.050	3.98e+06	-45	0.7469	-2.1276	0.0532	8.0175	0.9713	0.0000	0.4756	-0.0028	0.00	9.88
0.2	0.050	3.97e+06	 15	0.7469	0.7787	0.5835	19.6156	0.8220	0.0000	0.5793	0.0531	10.74	8.04
0.2	0.050	3.98e+06	 40	0.7469	1.9339	0.1134	9.4189	0.9533	0.0000	0.7569	0.0109	0.76	1.53
0.2	0.050	3.00e+06	  0	0.7469	0.0001	0.5406	11.1278	0.9270	0.0000	0.5403	0.0097	1.11	5.16
0.2	0.050	3.00e+06	 30	0.7469	1.1288	0.3607	9.5686	0.9484	0.2666	0.7619	0.0613	13.32	17.70
0.2	0.050	3.01e+06	 45	0.7469	1.5964	0.0835	5.9938	0.9958	0.0498	0.8326	0.0135	4.11	17.76
0.2	0.050	3.01e+06	 60	0.7469	1.9552	0.0252	4.5875	1.0138	0.0196	0.8140	0.0046	0.00	27.81
0.2	0.050	3.00e+06	-15	0.7469	-0.5842	0.3144	9.9047	0.9448	0.0000	0.3452	-0.0024	1.09	6.11
0.2	0.050	3.00e+06	-30	0.7469	-1.1287	0.2117	9.0030	0.9572	0.0000	0.3226	-0.0119	15.81	26.16
0.2	0.050	3.01e+06	-45	0.7469	-1.5963	0.0233	6.0948	0.9953	0.0000	0.4999	-0.0001	3.68	14.94
0.2	0.050	3.00e+06	 15	0.7469	0.5844	0.7330	10.3721	0.9339	0.3952	0.7419	0.1096	21.08	24.30
0.2	0.050	3.01e+06	 40	0.7469	1.4504	0.1498	7.1478	0.9808	0.0985	0.8144	0.0249	5.16	12.76
0.2	0.091	1.10e+06	  0	0.7469	-0.0003	0.0025	1.3241	1.1030	0.0000	0.7458	-0.0001	0.00	66.87
0.2	0.091	1.11e+06	 30	0.7469	0.7258	0.2225	1.2803	1.1009	0.1666	1.3355	0.0424	0.00	44.63
0.2	0.091	1.12e+06	 45	0.7469	1.0266	0.3214	1.6556	1.0950	0.2163	1.4857	0.0587	3.34	50.08
0.2	0.091	1.13e+06	 60	0.7469	1.2573	0.1835	1.8076	1.0948	0.0663	1.6257	0.0275	2.70	49.99
0.2	0.091	1.11e+06	-15	0.7469	-0.3761	0.0058	1.7994	1.0971	0.0000	0.4273	0.0000	0.00	28.76
0.2	0.091	1.11e+06	-30	0.7469	-0.7263	0.0847	1.8558	1.0955	0.0000	0.1880	-0.0156	0.00	39.43
0.2	0.091	1.12e+06	-45	0.7469	-1.0271	0.2142	2.2953	1.0885	0.0000	0.0605	-0.0361	0.00	45.19
0.2	0.091	1.11e+06	 15	0.7469	0.3755	0.0348	1.3662	1.1021	0.0348	1.0745	0.0090	0.00	14.40
0.2	0.091	1.12e+06	 40	0.7469	0.9330	0.2135	1.4466	1.0989	0.1545	1.4635	0.0402	0.77	52.75
0.2	0.091	1.19e+06	  0	0.7469	-0.0003	0.0033	1.8839	1.0961	0.0000	0.7376	0.0001	0.00	50.23
0.2	0.091	1.20e+06	 30	0.7469	0.7984	0.2425	1.7434	1.0949	0.1887	1.3506	0.0468	0.68	48.17
0.2	0.091	1.21e+06	 45	0.7469	1.1292	0.9018	2.2666	1.0804	0.6361	1.3667	0.1658	14.63	64.14
0.2	0.091	1.22e+06	 60	0.7469	1.3831	0.1046	5.9997	1.0442	0.0259	1.0515	0.0140	9.46	52.56
0.2	0.091	1.19e+06	-15	0.7469	-0.4137	0.0133	2.3038	1.0908	0.0000	0.4030	-0.0001	0.00	25.17
0.2	0.091	1.20e+06	-30	0.7469	-0.7989	0.1535	2.3090	1.0890	0.0000	0.1540	-0.0298	0.00	34.80
0.2	0.091	1.21e+06	-45	0.7469	-1.1298	0.2547	3.0075	1.0792	0.0000	0.0733	-0.0471	10.69	48.37
0.2	0.091	1.19e+06	 15	0.7469	0.4131	0.1193	1.6479	1.0976	0.1193	1.0867	0.0278	0.00	24.47
0.2	0.091	1.20e+06	 40	0.7469	1.0263	0.3413	2.0622	1.0898	0.2136	1.4430	0.0604	3.38	50.57
0.2	0.091	1.46e+06	  0	0.7469	-0.0003	0.0174	3.1691	1.0801	0.0000	0.7057	0.0006	0.00	0.00
0.2	0.091	1.47e+06	 30	0.7469	1.0162	0.2970	3.5641	1.0718	0.1813	1.3454	0.0514	0.28	37.08
0.2	0.091	1.48e+06	 45	0.7469	1.4373	0.2406	6.4378	1.0372	0.1052	1.0635	0.0365	21.60	62.53
0.2	0.091	1.48e+06	 60	0.7469	1.7604	0.0715	7.5410	1.0257	0.0204	0.9272	0.0097	19.62	76.85
0.2	0.091	1.46e+06	-15	0.7469	-0.5264	0.0937	3.8875	1.0704	0.0000	0.3426	-0.0094	0.00	27.62
0.2	0.091	1.47e+06	-30	0.7469	-1.0168	0.2245	4.0146	1.0672	0.0000	0.1073	-0.0398	0.00	21.19
0.2	0.091	1.48e+06	-45	0.7469	-1.4378	0.2478	5.2725	1.0514	0.0000	0.1949	-0.0446	23.97	53.61
0.2	0.091	1.46e+06	 15	0.7469	0.5258	0.2198	2.9947	1.0798	0.2018	1.0989	0.0448	0.38	34.16
0.2	0.091	1.47e+06	 40	0.7469	1.3063	0.2970	5.6782	1.0458	0.1676	1.1417	0.0491	14.44	54.90
0.2	0.091	2.01e+06	  0	0.7469	-0.0003	0.4396	7.9697	1.0159	0.1949	0.6462	0.0653	0.56	13.09
0.2	0.091	2.02e+06	 30	0.7469	1.4519	0.4184	9.5899	0.9962	0.2103	0.9734	0.0642	24.05	52.17
0.2	0.091	2.03e+06	 45	0.7469	2.0534	0.1798	9.0589	1.0057	0.1144	0.8890	0.0301	16.06	42.05
0.2	0.091	2.03e+06	 60	0.7469	2.5149	0.0316	8.2331	1.0177	0.0195	0.8650	0.0053	0.00	47.60
0.2	0.091	2.02e+06	-15	0.7469	-0.7519	0.2400	7.2565	1.0271	0.0000	0.2204	-0.0137	1.03	10.77
0.2	0.091	2.02e+06	-30	0.7469	-1.4524	0.2385	8.2675	1.0147	0.0000	0.1106	-0.0317	14.18	36.22
0.2	0.091	2.03e+06	-45	0.7469	-2.0539	0.1434	8.3195	1.0152	0.0000	0.3670	-0.0199	13.23	41.75
0.2	0.091	2.02e+06	 15	0.7469	0.7513	0.5936	7.4438	1.0205	0.3047	1.0512	0.0930	0.83	13.49
0.2	0.091	2.03e+06	 40	0.7469	1.8663	0.2727	9.5274	0.9988	0.2036	0.9025	0.0483	4.84	33.30
0.2	0.091	3.93e+06	  0	0.7469	-0.0003	1.0632	47.6644	0.5198	0.0000	0.1842	0.0197	27.80	8.79
0.2	0.091	3.94e+06	 30	0.7469	2.9040	0.3614	21.7471	0.8473	0.0184	0.6289	0.0356	0.00	1.15
0.2	0.091	3.94e+06	 45	0.7469	4.1070	0.1580	13.0461	0.9569	0.1055	0.7741	0.0260	0.00	0.53
0.2	0.091	3.94e+06	 60	0.7469	5.0301	0.0339	9.0131	1.0080	0.0234	0.8193	0.0058	0.00	0.00
0.2	0.091	3.93e+06	-15	0.7469	-1.5036	0.8428	37.9075	0.6426	0.0000	0.1400	0.0277	13.62	8.47
0.2	0.091	3.94e+06	-30	0.7469	-2.9045	0.3970	23.0067	0.8314	0.0000	0.2754	-0.0048	0.62	1.88
0.2	0.091	3.94e+06	-45	0.7469	-4.1075	0.0877	13.5004	0.9522	0.0000	0.4191	-0.0071	0.00	2.86
0.2	0.091	3.93e+06	 15	0.7469	1.5029	0.8478	35.5559	0.6715	0.0000	0.3795	0.0181	12.86	7.83
0.2	0.091	3.94e+06	 40	0.7469	3.7328	0.1125	15.4366	0.9280	0.0000	0.7291	0.0098	0.00	5.19
0.2	0.091	2.96e+06	  0	0.7469	-0.0003	0.8883	23.3618	0.8210	0.0000	0.3986	0.0208	7.71	9.05
0.2	0.091	2.96e+06	 30	0.7469	2.1868	0.3516	16.2451	0.9152	0.2547	0.7107	0.0578	3.99	8.50
0.2	0.091	2.97e+06	 45	0.7469	3.0927	0.1730	10.8076	0.9843	0.1730	0.8327	0.0347	0.00	8.68
0.2	0.091	2.97e+06	 60	0.7469	3.7879	0.0108	8.6335	1.0130	0.0077	0.8287	0.0019	0.00	0.00
0.2	0.091	2.96e+06	-15	0.7469	-1.1324	0.8436	20.8162	0.8529	0.0000	0.1777	-0.0094	20.63	26.58
0.2	0.091	2.96e+06	-30	0.7469	-2.1873	0.3531	16.4982	0.9120	0.0000	0.2862	-0.0255	13.55	18.51
0.2	0.091	2.97e+06	-45	0.7469	-3.0932	0.0844	11.0162	0.9828	0.0000	0.4445	-0.0061	1.95	15.79
0.2	0.091	2.96e+06	 15	0.7469	1.1319	0.7953	21.1422	0.8494	0.1653	0.6516	0.0890	16.18	24.21
0.2	0.091	2.98e+06	 40	0.7469	2.7995	0.2399	12.3031	0.9650	0.2189	0.8115	0.0452	2.41	8.32
0.5	0.010	1.12e+06	  0	1.6646	-0.0000	0.0000	0.0074	1.0271	0.0000	1.6646	0.0000	0.00	0.00
0.5	0.010	1.13e+06	 30	1.6646	0.0712	0.0000	0.0124	1.0271	0.0000	1.7321	0.0000	0.00	0.00
0.5	0.010	1.14e+06	 45	1.6646	0.1006	0.0042	0.0484	1.0266	0.0021	1.7530	0.0007	0.00	61.00
0.5	0.010	1.16e+06	 60	1.6646	0.1232	0.0188	0.0976	1.0258	0.0084	1.7641	0.0029	0.00	78.00
0.5	0.010	1.13e+06	-15	1.6646	-0.0355	0.0000	0.0325	1.0268	0.0000	1.6300	0.0000	0.00	0.00
0.5	0.010	1.14e+06	-30	1.6646	-0.0686	0.0000	0.0651	1.0264	0.0000	1.6042	0.0000	0.00	0.00
0.5	0.010	1.16e+06	-45	1.6646	-0.0970	0.0009	0.1324	1.0256	0.0000	1.5897	-0.0001	0.00	100.00
0.5	0.010	1.13e+06	 15	1.6646	0.0355	0.0000	0.0041	1.0272	0.0000	1.7008	0.0000	0.00	0.00
0.5	0.010	1.15e+06	 40	1.6646	0.0881	0.0026	0.0267	1.0269	0.0010	1.7482	0.0004	0.00	100.00
0.5	0.010	1.21e+06	  0	1.6646	-0.0000	0.0000	0.0074	1.0271	0.0000	1.6658	0.0000	0.00	0.00
0.5	0.010	1.22e+06	 30	1.6646	0.0783	0.0000	0.0190	1.0270	0.0000	1.7384	0.0000	0.00	0.00
0.5	0.010	1.23e+06	 45	1.6646	0.1107	0.0068	0.0727	1.0262	0.0028	1.7595	0.0010	0.00	51.05
0.5	0.010	1.24e+06	 60	1.6646	0.1356	0.0178	0.1586	1.0250	0.0103	1.7643	0.0030	4.36	72.14
0.5	0.010	1.23e+06	-15	1.6646	-0.0391	0.0000	0.0416	1.0267	0.0000	1.6278	0.0000	0.00	0.00
0.5	0.010	1.24e+06	-30	1.6646	-0.0754	0.0000	0.0753	1.0263	0.0000	1.5999	0.0000	0.00	0.00
0.5	0.010	1.25e+06	-45	1.6646	-0.1067	0.0009	0.1503	1.0254	0.0000	1.5837	-0.0001	0.00	100.00
0.5	0.010	1.23e+06	 15	1.6646	0.0390	0.0000	0.0066	1.0271	0.0000	1.7034	0.0000	0.00	0.00
0.5	0.010	1.24e+06	 40	1.6646	0.0970	0.0051	0.0443	1.0266	0.0023	1.7537	0.0008	0.00	67.59
0.5	0.010	1.48e+06	  0	1.6646	-0.0000	0.0000	0.0191	1.0270	0.0000	1.6656	0.0000	0.00	0.00
0.5	0.010	1.49e+06	 30	1.6646	0.0996	0.0068	0.0690	1.0263	0.0025	1.7517	0.0010	0.00	63.48
0.5	0.010	1.50e+06	 45	1.6646	0.1409	0.0117	0.2173	1.0244	0.0055	1.7645	0.0018	0.00	29.44
0.5	0.010	1.51e+06	 60	1.6646	0.1725	0.0436	0.3621	1.0222	0.0241	1.7541	0.0072	51.67	73.44
0.5	0.010	1.51e+06	-15	1.6646	-0.0497	0.0000	0.0664	1.0264	0.0000	1.6178	0.0000	0.00	0.00
0.5	0.010	1.52e+06	-30	1.6646	-0.0960	0.0000	0.1283	1.0256	0.0000	1.5821	0.0000	0.00	0.00
0.5	0.010	1.53e+06	-45	1.6646	-0.1358	0.0000	0.2235	1.0245	0.0000	1.5675	0.0000	0.00	0.00
0.5	0.010	1.52e+06	 15	1.6646	0.0497	0.0000	0.0100	1.0271	0.0000	1.7134	0.0000	0.00	0.00
0.5	0.010	1.53e+06	 40	1.6646	0.1234	0.0244	0.1589	1.0250	0.0196	1.7610	0.0047	0.00	45.87
0.5	0.010	2.05e+06	  0	1.6646	-0.0000	0.0000	0.1475	1.0254	0.0000	1.6574	0.0000	0.00	0.00
0.5	0.010	2.05e+06	 30	1.6646	0.1423	0.0224	0.3851	1.0222	0.0187	1.7510	0.0043	0.00	11.53
0.5	0.010	2.06e+06	 45	1.6646	0.2013	0.0555	0.6852	1.0181	0.0419	1.7403	0.0103	26.59	71.68
0.5	0.010	2.07e+06	 60	1.6646	0.2465	0.0270	0.8418	1.0165	0.0211	1.7092	0.0051	28.76	47.93
0.5	0.010	2.11e+06	-15	1.6646	-0.0710	0.0000	0.2098	1.0246	0.0000	1.5917	0.0000	0.00	0.00
0.5	0.010	2.11e+06	-30	1.6646	-0.1372	0.0067	0.3694	1.0226	0.0000	1.5442	0.0002	0.00	25.79
0.5	0.010	2.12e+06	-45	1.6646	-0.1940	0.0024	0.4341	1.0218	0.0000	1.5359	-0.0004	64.30	100.00
0.5	0.010	2.11e+06	 15	1.6646	0.0710	0.0174	0.1533	1.0251	0.0126	1.7229	0.0032	0.00	4.96
0.5	0.010	2.12e+06	 40	1.6646	0.1763	0.0399	0.5636	1.0198	0.0218	1.7538	0.0066	0.00	15.11
0.5	0.010	3.99e+06	  0	1.6646	-0.0000	0.2034	2.5160	0.9938	0.1803	1.5397	0.0393	0.76	1.19
0.5	0.010	3.99e+06	 30	1.6646	0.2846	0.2736	3.2641	0.9837	0.1902	1.6026	0.0476	7.66	11.76
0.5	0.010	3.99e+06	 45	1.6646	0.4025	0.0981	2.5286	0.9949	0.0719	1.6376	0.0176	5.54	5.54
0.5	0.010	4.00e+06	 60	1.6646	0.4930	0.0305	1.4743	1.0087	0.0202	1.6778	0.0053	2.54	2.54
0.5	0.010	4.13e+06	-15	1.6646	-0.1420	0.0728	2.8510	0.9912	0.0303	1.4395	0.0107	1.07	3.44
0.5	0.010	4.13e+06	-30	1.6646	-0.2743	0.0340	3.1815	0.9877	0.0000	1.3727	0.0030	0.00	5.08
0.5	0.010	4.13e+06	-45	1.6646	-0.3879	0.0405	2.7336	0.9931	0.0000	1.4154	0.0043	3.83	10.22
0.5	0.010	4.13e+06	 15	1.6646	0.1420	0.2413	2.9614	0.9878	0.2020	1.5932	0.0454	0.97	1.32
0.5	0.010	4.13e+06	 40	1.6646	0.3526	0.1183	2.8880	0.9902	0.0745	1.6192	0.0200	1.31	3.50
0.5	0.010	3.01e+06	  0	1.6646	-0.0000	0.0347	0.7361	1.0177	0.0265	1.6292	0.0064	0.00	0.00
0.5	0.010	3.02e+06	 30	1.6646	0.2135	0.1113	1.3038	1.0098	0.1063	1.7168	0.0227	4.18	4.18
0.5	0.010	3.02e+06	 45	1.6646	0.3019	0.0331	1.4932	1.0084	0.0265	1.6841	0.0062	2.35	7.56
0.5	0.010	3.02e+06	 60	1.6646	0.3697	0.0091	0.9596	1.0153	0.0031	1.6923	0.0013	0.00	0.00
0.5	0.010	3.01e+06	-15	1.6646	-0.1105	0.0488	1.0727	1.0134	0.0000	1.5216	0.0042	0.00	0.00
0.5	0.010	3.02e+06	-30	1.6646	-0.2135	0.0405	1.3389	1.0102	0.0000	1.4652	-0.0005	0.00	0.00
0.5	0.010	3.02e+06	-45	1.6646	-0.3019	0.0126	1.0949	1.0136	0.0000	1.5047	-0.0005	0.00	34.27
0.5	0.010	3.01e+06	 15	1.6646	0.1105	0.1092	0.9903	1.0137	0.0982	1.6928	0.0216	1.42	4.58
0.5	0.010	3.12e+06	 40	1.6646	0.2645	0.0776	1.6757	1.0056	0.0519	1.6869	0.0136	11.00	25.44
0.5	0.024	1.09e+06	  0	1.6646	-0.0000	0.0000	0.0822	1.0415	0.0000	1.6624	0.0000	0.00	0.00
0.5	0.024	1.11e+06	 30	1.6646	0.1821	0.0008	0.0756	1.0416	0.0002	1.8320	0.0001	0.00	100.00
0.5	0.024	1.12e+06	 45	1.6646	0.2575	0.0309	0.1710	1.0400	0.0209	1.8827	0.0056	0.00	62.52
0.5	0.024	1.15e+06	 60	1.6646	0.3046	0.1000	0.3286	1.0372	0.0545	1.8961	0.0167	0.80	50.37
0.5	0.024	1.11e+06	-15	1.6646	-0.0910	0.0000	0.1085	1.0412	0.0000	1.5809	0.0000	0.00	0.00
0.5	0.024	1.12e+06	-30	1.6646	-0.1759	0.0017	0.2459	1.0395	0.0000	1.5219	-0.0002	0.00	100.00
0.5	0.024	1.13e+06	-45	1.6646	-0.2487	0.0050	0.3914	1.0376	0.0000	1.4798	-0.0008	16.07	100.00
0.5	0.024	1.11e+06	 15	1.6646	0.0910	0.0000	0.0514	1.0419	0.0000	1.7508	0.0000	0.00	0.00
0.5	0.024	1.13e+06	 40	1.6646	0.2261	0.0209	0.1232	1.0407	0.0116	1.8719	0.0035	0.00	84.21
0.5	0.024	1.19e+06	  0	1.6646	-0.0000	0.0000	0.1195	1.0410	0.0000	1.6609	0.0000	0.00	0.00
0.5	0.024	1.21e+06	 30	1.6646	0.1934	0.0092	0.1354	1.0407	0.0056	1.8425	0.0016	0.00	45.84
0.5	0.024	1.23e+06	 45	1.6646	0.2736	0.0509	0.3028	1.0382	0.0346	1.8832	0.0092	0.00	62.66
0.5	0.024	1.23e+06	 60	1.6646	0.3351	0.1823	0.5181	1.0339	0.0980	1.8772	0.0302	27.78	64.63
0.5	0.024	1.20e+06	-15	1.6646	-0.1002	0.0000	0.1592	1.0406	0.0000	1.5737	0.0000	0.00	0.00
0.5	0.024	1.21e+06	-30	1.6646	-0.1935	0.0000	0.2992	1.0388	0.0000	1.5055	0.0000	0.00	0.00
0.5	0.024	1.22e+06	-45	1.6646	-0.2736	0.0126	0.4511	1.0368	0.0000	1.4677	-0.0019	0.00	100.00
0.5	0.024	1.20e+06	 15	1.6646	0.1001	0.0000	0.0820	1.0415	0.0000	1.7607	0.0000	0.00	0.00
0.5	0.024	1.22e+06	 40	1.6646	0.2487	0.0425	0.2184	1.0393	0.0282	1.8761	0.0076	0.00	45.48
0.5	0.024	1.48e+06	  0	1.6646	-0.0000	0.0000	0.3031	1.0388	0.0000	1.6563	0.0000	0.00	0.00
0.5	0.024	1.49e+06	 30	1.6646	0.2462	0.0681	0.4496	1.0361	0.0536	1.8459	0.0130	0.00	24.67
0.5	0.024	1.50e+06	 45	1.6646	0.3482	0.0892	0.7765	1.0319	0.0553	1.8731	0.0155	0.00	50.85
0.5	0.024	1.51e+06	 60	1.6646	0.4264	0.0713	1.5067	1.0231	0.0435	1.7845	0.0122	46.26	69.83
0.5	0.024	1.48e+06	-15	1.6646	-0.1275	0.0025	0.4715	1.0367	0.0000	1.5393	-0.0001	0.00	100.00
0.5	0.024	1.49e+06	-30	1.6646	-0.2462	0.0041	0.5758	1.0354	0.0000	1.4623	0.0001	0.00	20.25
0.5	0.024	1.50e+06	-45	1.6646	-0.3482	0.0159	0.7325	1.0333	0.0000	1.4367	-0.0019	5.06	84.38
0.5	0.024	1.49e+06	 15	1.6646	0.1274	0.0141	0.2443	1.0393	0.0076	1.7780	0.0023	0.00	29.73
0.5	0.024	1.50e+06	 40	1.6646	0.3165	0.0606	0.6585	1.0337	0.0472	1.8721	0.0115	0.00	27.70
0.5	0.024	2.06e+06	  0	1.6646	-0.0000	0.0389	1.0481	1.0291	0.0217	1.6246	0.0064	0.00	4.32
0.5	0.024	2.07e+06	 30	1.6646	0.3517	0.1367	1.4910	1.0225	0.0975	1.8217	0.0248	0.59	12.26
0.5	0.024	2.08e+06	 45	1.6646	0.4974	0.1206	2.4265	1.0112	0.0700	1.7346	0.0201	18.00	44.46
0.5	0.024	2.08e+06	 60	1.6646	0.6092	0.0420	2.2425	1.0144	0.0295	1.7161	0.0075	26.79	52.77
0.5	0.024	2.06e+06	-15	1.6646	-0.1821	0.0257	1.5820	1.0227	0.0000	1.4556	0.0019	0.00	9.81
0.5	0.024	2.07e+06	-30	1.6646	-0.3518	0.0240	1.8229	1.0198	0.0000	1.3572	0.0008	0.00	3.50
0.5	0.024	2.07e+06	-45	1.6646	-0.4974	0.0346	1.7537	1.0205	0.0000	1.3882	0.0004	13.94	18.79
0.5	0.024	2.06e+06	 15	1.6646	0.1821	0.1649	1.2341	1.0253	0.1431	1.7435	0.0324	0.00	12.73
0.5	0.024	2.07e+06	 40	1.6646	0.4522	0.1850	2.0978	1.0144	0.1157	1.7707	0.0317	28.25	44.13
0.5	0.024	4.03e+06	  0	1.6646	-0.0000	0.4721	9.6325	0.9182	0.0202	1.2408	0.0493	0.85	1.92
0.5	0.024	4.04e+06	 30	1.6646	0.7034	0.3906	8.7874	0.9296	0.2613	1.4192	0.0643	7.00	10.44
0.5	0.024	4.04e+06	 45	1.6646	0.9948	0.1604	5.4644	0.9733	0.1316	1.5752	0.0297	1.00	2.05
0.5	0.024	4.04e+06	 60	1.6646	1.2184	0.0488	3.1010	1.0038	0.0405	1.6700	0.0093	0.00	0.00
0.5	0.024	4.03e+06	-15	1.6646	-0.3642	0.4299	9.5155	0.9202	0.0000	1.1543	0.0422	1.50	2.08
0.5	0.024	4.04e+06	-30	1.6646	-0.7035	0.1728	8.7339	0.9329	0.0000	1.0920	0.0109	2.79	5.71
0.5	0.024	4.04e+06	-45	1.6646	-0.9948	0.0504	6.2268	0.9653	0.0000	1.2616	0.0008	3.19	4.86
0.5	0.024	4.03e+06	 15	1.6646	0.3641	0.5382	10.2119	0.9103	0.2973	1.3249	0.0812	7.79	8.73
0.5	0.024	4.04e+06	 40	1.6646	0.9043	0.2753	6.5486	0.9586	0.1916	1.5203	0.0471	1.17	1.17
0.5	0.024	2.95e+06	  0	1.6646	-0.0000	0.2657	3.4510	0.9968	0.1872	1.5166	0.0465	0.00	5.69
0.5	0.024	2.95e+06	 30	1.6646	0.5463	0.3531	4.7011	0.9803	0.1860	1.6242	0.0556	16.63	31.85
0.5	0.024	2.96e+06	 45	1.6646	0.7725	0.0932	3.4131	0.9994	0.0604	1.6677	0.0160	12.09	13.89
0.5	0.024	2.96e+06	 60	1.6646	0.9461	0.0282	2.3007	1.0139	0.0209	1.6953	0.0052	0.00	17.87
0.5	0.024	2.95e+06	-15	1.6646	-0.2828	0.0943	3.8971	0.9934	0.0000	1.3254	0.0047	0.00	2.67
0.5	0.024	2.95e+06	-30	1.6646	-0.5463	0.0728	4.5569	0.9856	0.0000	1.2287	0.0026	0.00	3.46
0.5	0.024	2.95e+06	-45	1.6646	-0.7725	0.0406	3.3210	1.0012	0.0000	1.3801	0.0009	1.98	20.59
0.5	0.024	2.95e+06	 15	1.6646	0.2828	0.4005	3.8081	0.9907	0.2828	1.6532	0.0703	0.40	5.43
0.5	0.024	3.05e+06	 40	1.6646	0.6782	0.1947	4.4755	0.9851	0.1182	1.6214	0.0323	11.57	16.74
0.5	0.050	1.09e+06	  0	1.6646	0.0001	0.0000	0.3807	1.0659	0.0000	1.6580	0.0000	0.00	0.00
0.5	0.050	1.10e+06	 30	1.6646	0.3761	0.0343	0.2825	1.0667	0.0212	2.0114	0.0061	0.00	61.37
0.5	0.050	1.11e+06	 45	1.6646	0.5319	0.1265	0.5486	1.0622	0.0813	2.0933	0.0227	1.36	58.15
0.5	0.050	1.12e+06	 60	1.6646	0.6514	0.7259	0.9120	1.0504	0.5700	2.0216	0.1400	8.75	57.62
0.5	0.050	1.09e+06	-15	1.6646	-0.1946	0.0059	0.8002	1.0606	0.0000	1.4717	-0.0005	0.00	44.27
0.5	0.050	1.10e+06	-30	1.6646	-0.3760	0.0145	1.1569	1.0561	0.0000	1.3483	-0.0026	0.00	60.21
0.5	0.050	1.11e+06	-45	1.6646	-0.5318	0.0465	1.3292	1.0536	0.0000	1.2961	-0.0038	1.84	41.37
0.5	0.050	1.09e+06	 15	1.6646	0.1947	0.0000	0.2618	1.0673	0.0000	1.8494	0.0000	0.00	0.00
0.5	0.050	1.11e+06	 40	1.6646	0.4835	0.1097	0.4363	1.0638	0.0704	2.0709	0.0197	0.00	49.50
0.5	0.050	1.18e+06	  0	1.6646	0.0001	0.0059	0.5474	1.0637	0.0000	1.6557	0.0004	0.00	29.76
0.5	0.050	1.19e+06	 30	1.6646	0.4137	0.0678	0.4925	1.0637	0.0457	2.0160	0.0124	0.00	43.91
0.5	0.050	1.20e+06	 45	1.6646	0.5851	0.1768	0.8950	1.0574	0.0961	2.0821	0.0299	2.91	41.06
0.5	0.050	1.21e+06	 60	1.6646	0.7166	0.1619	1.4315	1.0509	0.1157	2.0491	0.0300	6.36	45.86
0.5	0.050	1.18e+06	-15	1.6646	-0.2141	0.0068	1.0968	1.0570	0.0000	1.4512	-0.0005	0.00	51.44
0.5	0.050	1.19e+06	-30	1.6646	-0.4137	0.0108	1.4191	1.0530	0.0000	1.3218	-0.0006	0.00	16.15
0.5	0.050	1.20e+06	-45	1.6646	-0.5849	0.0423	1.6128	1.0502	0.0000	1.2740	-0.0024	6.08	43.34
0.5	0.050	1.18e+06	 15	1.6646	0.2142	0.0067	0.4039	1.0655	0.0010	1.8620	0.0009	0.00	13.14
0.5	0.050	1.20e+06	 40	1.6646	0.5319	0.1291	0.7528	1.0597	0.0889	2.0658	0.0237	0.00	46.82
0.5	0.050	1.45e+06	  0	1.6646	0.0001	0.0358	1.2140	1.0552	0.0000	1.6327	0.0029	0.00	9.80
0.5	0.050	1.46e+06	 30	1.6646	0.5266	0.1925	1.5291	1.0494	0.1022	1.9833	0.0320	0.00	29.12
0.5	0.050	1.47e+06	 45	1.6646	0.7446	0.2164	2.7929	1.0335	0.1018	1.8952	0.0343	28.95	48.79
0.5	0.050	1.48e+06	 60	1.6646	0.9120	0.0809	3.8972	1.0216	0.0374	1.7815	0.0126	25.47	60.12
0.5	0.050	1.45e+06	-15	1.6646	-0.2725	0.0158	2.0334	1.0453	0.0000	1.3836	-0.0000	0.00	11.08
0.5	0.050	1.46e+06	-30	1.6646	-0.5265	0.0217	2.4248	1.0405	0.0000	1.2333	-0.0004	0.00	16.15
0.5	0.050	1.47e+06	-45	1.6646	-0.7445	0.0420	2.5734	1.0384	0.0000	1.2394	-0.0033	8.17	31.11
0.5	0.050	1.45e+06	 15	1.6646	0.2726	0.1991	0.9768	1.0561	0.1478	1.8676	0.0374	0.00	12.76
0.5	0.050	1.47e+06	 40	1.6646	0.6769	0.4652	2.0243	1.0399	0.3367	1.9690	0.0860	18.45	46.32
0.5	0.050	2.02e+06	  0	1.6646	0.0001	0.1677	3.4154	1.0265	0.1272	1.5535	0.0308	0.00	6.79
0.5	0.050	2.03e+06	 30	1.6646	0.7522	0.5938	4.5103	1.0078	0.3606	1.7901	0.1001	26.16	41.65
0.5	0.050	2.04e+06	 45	1.6646	1.0637	0.1266	5.4079	1.0025	0.0581	1.7006	0.0195	12.20	40.57
0.5	0.050	2.04e+06	 60	1.6646	1.3028	0.0795	4.6026	1.0129	0.0410	1.7216	0.0128	0.00	22.02
0.5	0.050	2.02e+06	-15	1.6646	-0.3893	0.0640	4.0160	1.0204	0.0000	1.2636	0.0053	0.00	8.22
0.5	0.050	2.03e+06	-30	1.6646	-0.7522	0.0887	4.8060	1.0103	0.0000	1.1006	-0.0007	0.00	4.94
0.5	0.050	2.04e+06	-45	1.6646	-1.0636	0.0523	4.4864	1.0147	0.0000	1.2044	-0.0032	24.60	44.69
0.5	0.050	2.02e+06	 15	1.6646	0.3894	0.3537	3.4598	1.0236	0.1985	1.7831	0.0584	0.24	11.39
0.5	0.050	2.03e+06	 40	1.6646	0.9670	0.1862	5.5426	1.0001	0.0710	1.7027	0.0271	7.84	28.06
0.5	0.050	3.96e+06	  0	1.6646	0.0001	0.6669	22.6192	0.7841	0.0000	0.9236	0.0401	12.70	7.38
0.5	0.050	3.97e+06	 30	1.6646	1.5043	0.3294	15.4727	0.8761	0.1768	1.2610	0.0481	1.30	1.83
0.5	0.050	3.97e+06	 45	1.6646	2.1274	0.2557	9.2133	0.9541	0.1656	1.5231	0.0424	0.00	1.03
0.5	0.050	3.97e+06	 60	1.6646	2.6055	0.0753	5.7633	0.9987	0.0520	1.6615	0.0132	0.00	1.16
0.5	0.050	3.96e+06	-15	1.6646	-0.7787	0.7776	21.7759	0.7931	0.0000	0.7564	0.0686	3.94	7.48
0.5	0.050	3.97e+06	-30	1.6646	-1.5044	0.4040	16.7590	0.8594	0.0000	0.8645	0.0128	6.16	11.58
0.5	0.050	3.97e+06	-45	1.6646	-2.1272	0.0914	10.5903	0.9391	0.0084	1.1369	0.0101	2.82	8.57
0.5	0.050	3.96e+06	 15	1.6646	0.7787	0.6220	20.5463	0.8101	0.1275	1.0877	0.0684	10.27	11.73
0.5	0.050	3.97e+06	 40	1.6646	1.9339	0.3402	10.8734	0.9326	0.2190	1.4579	0.0554	1.01	2.04
0.5	0.050	2.90e+06	  0	1.6646	0.0001	0.5972	10.7040	0.9315	0.0402	1.2322	0.0642	1.00	3.21
0.5	0.050	2.90e+06	 30	1.6646	1.1669	0.4362	9.8350	0.9442	0.2875	1.4864	0.0722	10.62	15.64
0.5	0.050	2.91e+06	 45	1.6646	1.6503	0.1038	6.2405	0.9925	0.0643	1.6569	0.0175	3.31	8.37
0.5	0.050	2.91e+06	 60	1.6646	2.0211	0.0267	4.7257	1.0121	0.0224	1.6983	0.0051	0.00	16.40
0.5	0.050	2.90e+06	-15	1.6646	-0.6039	0.3788	10.1107	0.9415	0.0000	1.0542	0.0059	0.22	4.39
0.5	0.050	2.90e+06	-30	1.6646	-1.1668	0.1347	9.3739	0.9536	0.0000	0.9697	0.0025	8.92	12.82
0.5	0.050	2.91e+06	-45	1.6646	-1.6501	0.0484	6.6225	0.9885	0.0000	1.2679	0.0005	1.77	16.26
0.5	0.050	2.90e+06	 15	1.6646	0.6041	0.6315	10.9841	0.9276	0.0867	1.4473	0.0722	19.10	28.63
0.5	0.050	2.99e+06	 40	1.6646	1.4504	0.2315	8.2657	0.9660	0.1061	1.5629	0.0346	2.97	7.13
0.5	0.091	1.07e+06	  0	1.6646	-0.0003	0.0207	1.3563	1.1024	0.0000	1.6330	0.0012	0.00	28.18
0.5	0.091	1.08e+06	 30	1.6646	0.7257	0.2297	1.1283	1.1026	0.1207	2.2506	0.0394	0.00	31.97
0.5	0.091	1.09e+06	 45	1.6646	1.0264	1.0887	1.3716	1.0891	0.6377	2.2940	0.1926	1.74	48.81
0.5	0.091	1.11e+06	 60	1.6646	1.2571	0.2475	1.6747	1.0957	0.2475	2.5195	0.0600	0.00	46.87
0.5	0.091	1.08e+06	-15	1.6646	-0.3761	0.0083	2.4673	1.0889	0.0000	1.2895	0.0002	0.00	0.00
0.5	0.091	1.08e+06	-30	1.6646	-0.7263	0.0133	3.0093	1.0822	0.0000	1.0654	-0.0000	0.00	25.17
0.5	0.091	1.09e+06	-45	1.6646	-1.0269	0.1112	3.5467	1.0743	0.0000	0.9846	-0.0176	1.48	40.51
0.5	0.091	1.08e+06	 15	1.6646	0.3755	0.0448	0.8661	1.1081	0.0000	1.9965	0.0051	0.00	31.68
0.5	0.091	1.09e+06	 40	1.6646	0.9330	0.3743	1.3228	1.0985	0.2067	2.3623	0.0652	0.00	38.80
0.5	0.091	1.16e+06	  0	1.6646	-0.0003	0.0339	1.6823	1.0982	0.0000	1.6221	0.0013	0.00	14.75
0.5	0.091	1.17e+06	 30	1.6646	0.7983	0.3353	1.6654	1.0947	0.1719	2.2407	0.0568	0.49	39.82
0.5	0.091	1.19e+06	 45	1.6646	1.1291	1.2118	2.3301	1.0758	1.0877	2.1857	0.2516	7.96	51.35
0.5	0.091	1.19e+06	 60	1.6646	1.3829	0.0929	6.7523	1.0351	0.0084	1.8616	0.0112	1.78	35.02
0.5	0.091	1.16e+06	-15	1.6646	-0.4137	0.0083	2.9574	1.0829	0.0000	1.2486	-0.0002	0.00	10.08
0.5	0.091	1.17e+06	-30	1.6646	-0.7989	0.0556	3.4797	1.0758	0.0000	1.0284	-0.0039	0.00	43.51
0.5	0.091	1.19e+06	-45	1.6646	-1.1296	0.1327	4.0679	1.0677	0.0000	0.9712	-0.0201	18.65	52.62
0.5	0.091	1.16e+06	 15	1.6646	0.4131	0.1284	1.2476	1.1024	0.0813	2.0068	0.0233	0.00	21.44
0.5	0.091	1.18e+06	 40	1.6646	1.0263	0.9698	1.9722	1.0831	0.5126	2.2513	0.1650	1.45	46.88
0.5	0.091	1.43e+06	  0	1.6646	-0.0003	0.1333	2.9308	1.0816	0.0122	1.6010	0.0162	0.00	11.90
0.5	0.091	1.45e+06	 30	1.6646	1.0161	0.5606	3.6747	1.0672	0.2937	2.1593	0.0938	5.44	39.08
0.5	0.091	1.45e+06	 45	1.6646	1.4371	0.1976	7.3331	1.0267	0.0170	1.8169	0.0235	7.93	53.97
0.5	0.091	1.46e+06	 60	1.6646	1.7601	0.1297	8.0318	1.0189	0.0265	1.7683	0.0169	11.45	71.94
0.5	0.091	1.44e+06	-15	1.6646	-0.5264	0.0729	4.3476	1.0650	0.0000	1.1517	0.0017	0.00	16.03
0.5	0.091	1.45e+06	-30	1.6646	-1.0167	0.0961	5.1639	1.0546	0.0000	0.9357	0.0039	0.00	19.11
0.5	0.091	1.45e+06	-45	1.6646	-1.4376	0.1475	5.9252	1.0446	0.0000	0.9771	-0.0246	29.65	57.38
0.5	0.091	1.44e+06	 15	1.6646	0.5258	0.4014	3.0520	1.0769	0.2793	1.9559	0.0742	0.00	33.26
0.5	0.091	1.45e+06	 40	1.6646	1.3063	0.2870	4.6346	1.0588	0.0892	2.1029	0.0414	2.87	37.77
0.5	0.091	2.00e+06	  0	1.6646	-0.0003	0.7163	8.0311	1.0117	0.3408	1.3941	0.1097	0.35	15.26
0.5	0.091	2.01e+06	 30	1.6646	1.4516	0.2708	11.6072	0.9732	0.0889	1.5650	0.0371	11.57	32.83
0.5	0.091	2.01e+06	 45	1.6646	2.0530	0.1890	9.9918	0.9941	0.0893	1.6670	0.0291	1.75	26.48
0.5	0.091	2.02e+06	 60	1.6646	2.5145	0.0779	8.8051	1.0101	0.0321	1.7162	0.0117	0.00	25.71
0.5	0.091	2.00e+06	-15	1.6646	-0.7519	0.3062	7.9950	1.0172	0.0000	1.0285	0.0269	0.27	7.90
0.5	0.091	2.01e+06	-30	1.6646	-1.4524	0.1913	9.2290	1.0034	0.0000	0.7975	-0.0042	0.43	14.83
0.5	0.091	2.01e+06	-45	1.6646	-2.0536	0.1375	9.0642	1.0061	0.0000	1.0361	-0.0185	23.39	48.28
0.5	0.091	2.00e+06	 15	1.6646	0.7513	0.5582	8.1125	1.0127	0.1259	1.7918	0.0727	3.40	21.64
0.5	0.091	2.01e+06	 40	1.6646	1.8663	0.2086	10.6718	0.9855	0.0854	1.6334	0.0306	7.91	21.11
0.5	0.091	3.92e+06	  0	1.6646	-0.0003	1.0461	46.0328	0.5401	0.0000	0.4030	0.0370	17.76	10.53
0.5	0.091	3.93e+06	 30	1.6646	2.9035	0.4681	23.3490	0.8263	0.2248	1.1426	0.0633	0.18	1.07
0.5	0.091	3.93e+06	 45	1.6646	4.1063	0.3350	14.5974	0.9356	0.2290	1.4815	0.0559	0.00	1.74
0.5	0.091	3.93e+06	 60	1.6646	5.0293	0.1340	10.2584	0.9915	0.0897	1.6402	0.0232	0.00	1.87
0.5	0.091	3.92e+06	-15	1.6646	-1.5036	0.7402	38.7365	0.6337	0.0000	0.3967	0.0213	14.61	8.18
0.5	0.091	3.93e+06	-30	1.6646	-2.9044	0.4863	27.2826	0.7777	0.0000	0.7440	0.0337	8.31	11.06
0.5	0.091	3.93e+06	-45	1.6646	-4.1069	0.1481	16.4669	0.9149	0.0000	1.0401	0.0098	1.11	5.06
0.5	0.091	3.92e+06	 15	1.6646	1.5029	0.9576	34.6986	0.6807	0.0000	0.7560	0.0597	15.52	6.31
0.5	0.091	3.93e+06	 40	1.6646	3.7328	0.4234	16.9581	0.9055	0.2102	1.3844	0.0617	0.00	0.79
0.5	0.091	2.86e+06	  0	1.6646	-0.0003	0.7860	21.7388	0.8422	0.0000	0.9780	0.0445	15.02	14.37
0.5	0.091	2.87e+06	 30	1.6646	2.2556	0.4235	16.1693	0.9152	0.1654	1.3944	0.0580	4.67	7.63
0.5	0.091	2.87e+06	 45	1.6646	3.1901	0.1746	10.9849	0.9820	0.0967	1.6290	0.0280	0.00	5.26
0.5	0.091	2.88e+06	 60	1.6646	3.9071	0.0248	8.8193	1.0105	0.0172	1.7034	0.0044	0.00	0.00
0.5	0.091	2.87e+06	-15	1.6646	-1.1680	0.8960	20.6936	0.8537	0.0000	0.6970	0.0567	1.38	7.25
0.5	0.091	2.87e+06	-30	1.6646	-2.2562	0.3452	16.5039	0.9120	0.0000	0.7915	-0.0076	15.05	31.01
0.5	0.091	2.87e+06	-45	1.6646	-3.1906	0.0554	11.4919	0.9773	0.0000	1.1904	0.0000	2.98	10.50
0.5	0.091	2.87e+06	 15	1.6646	1.1675	0.5654	21.2265	0.8512	0.0815	1.1848	0.0612	15.62	24.10
0.5	0.091	2.96e+06	 40	1.6646	2.7995	0.2905	13.5133	0.9495	0.1025	1.5285	0.0399	1.42	11.19

